Connection between the Long Secondary Period phenomenon and the red giant evolution

The mechanism behind the Long Secondary Period (LSP) observed in pulsating red giants still remains unknown. In this work, I investigate the connection between the Red Giant Branch and Asymptotic Giant Branch evolution and the appearance of the LSP - the phenomenon observed in a large fraction the red giants. I use the OGLE-III sample of the OSARG variables in the Large Magellanic Cloud. I construct the density maps in the period-luminosity as well as color-magnitude planes for the stars showing LSP and compare them to the remaining giants. I also fit the spectral energy distribution to test whether an additional source of reddening is present in the LSP stars. I post a hypothesis that the LSP phenomenon may be related to a transition between the different pulsation period-luminosity sequences. I also show that an overabundance of the stars showing Long Period Variables can be observed around the Tip of the Red Giant Branch, and much more prominently, at the upper part of the Asymptotic Giant Branch. The main over-density region appears to be slightly fainter and redder than the bulk of the Asymptotic Giant Branch. It also seems to correspond to the area of the Hertzsprung-Russell diagram where stable winds and high mass loss are present. The LSP can possibly be a recurring phenomenon appearing and disappearing in various points of the red giant evolution. The LSP stars appear to be more reddened than other giants, which suggests the intrinsic nature of the reddening, likely related to large dust emission. The analysis seems to confirms the hypothesis that there is a relation between the mass loss due to the presence of strong stellar wind and the appearance of LSP.

==> cmd_ratio_K.dat <==
-0.5 9.0 0
-0.5 9.1 0
-0.5 9.2 0
-0.5 9.3 0
-0.5 9.4 0
-0.5 9.5 0
-0.5 9.6 0
-0.5 9.7 0
-0.5 9.8 0
-0.5 9.9 0
-0.5 10.0 0
-0.5 10.1 0
-0.5 10.2 0
-0.5 10.3 0
-0.5 10.4 0
-0.5 10.5 0
-0.5 10.6 0
-0.5 10.7 0
-0.5 10.8 0
-0.5 10.9 0
-0.5 11.0 0
-0.5 11.1 0
-0.5 11.2 0
-0.5 11.3 0
-0.5 11.4 0
-0.5 11.5 0
-0.5 11.6 0
-0.5 11.7 0
-0.5 11.8 0
-0.5 11.9 0
-0.5 12.0 0
-0.5 12.1 0
-0.5 12.2 0
-0.5 12.3 0
-0.5 12.4 0
-0.5 12.5 0
-0.5 12.6 0
-0.5 12.7 0
-0.5 12.8 0
-0.5 12.9 0
-0.5 13.0 0
-0.5 13.1 0
-0.5 13.2 0
-0.5 13.3 0
-0.5 13.4 0
-0.5 13.5 0
-0.5 13.6 0
-0.5 13.7 0
-0.5 13.8 0
-0.5 13.9 0
-0.5 14.0 0
-0.5 14.1 0
-0.5 14.2 0
-0.5 14.3 0
-0.5 14.4 0
-0.5 14.5 0
-0.5 14.6 0
-0.5 14.7 0
-0.5 14.8 0
-0.5 14.9 0
-0.5 15.0 0
-0.5 15.1 0
-0.5 15.2 0
-0.5 15.3 0
-0.5 15.4 0
-0.5 15.5 0
-0.5 15.6 0
-0.5 15.7 0
-0.5 15.8 0
-0.5 15.9 0
-0.5 16.0 0
  
-0.4 9.0 0
-0.4 9.1 0
-0.4 9.2 0
-0.4 9.3 0
-0.4 9.4 0
-0.4 9.5 0
-0.4 9.6 0
-0.4 9.7 0
-0.4 9.8 0
-0.4 9.9 0
-0.4 10.0 0
-0.4 10.1 0
-0.4 10.2 0
-0.4 10.3 0
-0.4 10.4 0
-0.4 10.5 0
-0.4 10.6 0
-0.4 10.7 0
-0.4 10.8 0
-0.4 10.9 0
-0.4 11.0 0
-0.4 11.1 0
-0.4 11.2 0
-0.4 11.3 0
-0.4 11.4 0
-0.4 11.5 0
-0.4 11.6 0
-0.4 11.7 0
-0.4 11.8 0
-0.4 11.9 0
-0.4 12.0 0
-0.4 12.1 0
-0.4 12.2 0
-0.4 12.3 0
-0.4 12.4 0
-0.4 12.5 0
-0.4 12.6 0
-0.4 12.7 0
-0.4 12.8 0
-0.4 12.9 0
-0.4 13.0 0
-0.4 13.1 0
-0.4 13.2 0
-0.4 13.3 0
-0.4 13.4 0
-0.4 13.5 0
-0.4 13.6 0
-0.4 13.7 0
-0.4 13.8 0
-0.4 13.9 0
-0.4 14.0 0
-0.4 14.1 0
-0.4 14.2 0
-0.4 14.3 0
-0.4 14.4 0
-0.4 14.5 0
-0.4 14.6 0
-0.4 14.7 0
-0.4 14.8 0
-0.4 14.9 0
-0.4 15.0 0
-0.4 15.1 0
-0.4 15.2 0
-0.4 15.3 0
-0.4 15.4 0
-0.4 15.5 0
-0.4 15.6 0
-0.4 15.7 0
-0.4 15.8 0
-0.4 15.9 0
-0.4 16.0 0
  
-0.3 9.0 0
-0.3 9.1 0
-0.3 9.2 0
-0.3 9.3 0
-0.3 9.4 0
-0.3 9.5 0
-0.3 9.6 0
-0.3 9.7 0
-0.3 9.8 0
-0.3 9.9 0
-0.3 10.0 0
-0.3 10.1 0
-0.3 10.2 0
-0.3 10.3 0
-0.3 10.4 0
-0.3 10.5 0
-0.3 10.6 0
-0.3 10.7 0
-0.3 10.8 0
-0.3 10.9 0
-0.3 11.0 0
-0.3 11.1 0
-0.3 11.2 0
-0.3 11.3 0
-0.3 11.4 0
-0.3 11.5 0
-0.3 11.6 0
-0.3 11.7 0
-0.3 11.8 0
-0.3 11.9 0
-0.3 12.0 0
-0.3 12.1 0
-0.3 12.2 0
-0.3 12.3 0
-0.3 12.4 0
-0.3 12.5 0
-0.3 12.6 0
-0.3 12.7 0
-0.3 12.8 0
-0.3 12.9 0
-0.3 13.0 0
-0.3 13.1 0
-0.3 13.2 0
-0.3 13.3 0
-0.3 13.4 0
-0.3 13.5 0
-0.3 13.6 0
-0.3 13.7 0
-0.3 13.8 0
-0.3 13.9 0
-0.3 14.0 0
-0.3 14.1 0
-0.3 14.2 0
-0.3 14.3 0
-0.3 14.4 0
-0.3 14.5 0
-0.3 14.6 0
-0.3 14.7 0
-0.3 14.8 0
-0.3 14.9 0
-0.3 15.0 0
-0.3 15.1 0
-0.3 15.2 0
-0.3 15.3 0
-0.3 15.4 0
-0.3 15.5 0
-0.3 15.6 0
-0.3 15.7 0
-0.3 15.8 0
-0.3 15.9 0
-0.3 16.0 0
  
-0.2 9.0 0
-0.2 9.1 0
-0.2 9.2 0
-0.2 9.3 0
-0.2 9.4 0
-0.2 9.5 0
-0.2 9.6 0
-0.2 9.7 0
-0.2 9.8 0
-0.2 9.9 0
-0.2 10.0 0
-0.2 10.1 0
-0.2 10.2 0
-0.2 10.3 0
-0.2 10.4 0
-0.2 10.5 0
-0.2 10.6 0
-0.2 10.7 0
-0.2 10.8 0
-0.2 10.9 0
-0.2 11.0 0
-0.2 11.1 0
-0.2 11.2 0
-0.2 11.3 0
-0.2 11.4 0
-0.2 11.5 0
-0.2 11.6 0
-0.2 11.7 0
-0.2 11.8 0
-0.2 11.9 0
-0.2 12.0 0
-0.2 12.1 0
-0.2 12.2 0
-0.2 12.3 0
-0.2 12.4 0
-0.2 12.5 0
-0.2 12.6 0
-0.2 12.7 0
-0.2 12.8 0
-0.2 12.9 0
-0.2 13.0 0
-0.2 13.1 0
-0.2 13.2 0
-0.2 13.3 0
-0.2 13.4 0
-0.2 13.5 0
-0.2 13.6 0
-0.2 13.7 0
-0.2 13.8 0
-0.2 13.9 0
-0.2 14.0 0
-0.2 14.1 0
-0.2 14.2 0
-0.2 14.3 0
-0.2 14.4 0
-0.2 14.5 0
-0.2 14.6 0
-0.2 14.7 0
-0.2 14.8 0
-0.2 14.9 0
-0.2 15.0 0
-0.2 15.1 0
-0.2 15.2 0
-0.2 15.3 0
-0.2 15.4 0
-0.2 15.5 0
-0.2 15.6 0
-0.2 15.7 0
-0.2 15.8 0
-0.2 15.9 0
-0.2 16.0 0
  
-0.1 9.0 0
-0.1 9.1 0
-0.1 9.2 0
-0.1 9.3 0
-0.1 9.4 0
-0.1 9.5 0
-0.1 9.6 0
-0.1 9.7 0
-0.1 9.8 0
-0.1 9.9 0
-0.1 10.0 0
-0.1 10.1 0
-0.1 10.2 0
-0.1 10.3 0
-0.1 10.4 0
-0.1 10.5 0
-0.1 10.6 0
-0.1 10.7 0
-0.1 10.8 0
-0.1 10.9 0
-0.1 11.0 0
-0.1 11.1 0
-0.1 11.2 0
-0.1 11.3 0
-0.1 11.4 0
-0.1 11.5 0
-0.1 11.6 0
-0.1 11.7 0
-0.1 11.8 0
-0.1 11.9 0
-0.1 12.0 0
-0.1 12.1 0
-0.1 12.2 0
-0.1 12.3 0
-0.1 12.4 0
-0.1 12.5 0
-0.1 12.6 0
-0.1 12.7 0
-0.1 12.8 0
-0.1 12.9 0
-0.1 13.0 0
-0.1 13.1 0
-0.1 13.2 0
-0.1 13.3 0
-0.1 13.4 0
-0.1 13.5 0
-0.1 13.6 0
-0.1 13.7 0
-0.1 13.8 0
-0.1 13.9 0
-0.1 14.0 0
-0.1 14.1 0
-0.1 14.2 0
-0.1 14.3 0
-0.1 14.4 0
-0.1 14.5 0
-0.1 14.6 0
-0.1 14.7 0
-0.1 14.8 0
-0.1 14.9 0
-0.1 15.0 0
-0.1 15.1 0
-0.1 15.2 0
-0.1 15.3 0
-0.1 15.4 0
-0.1 15.5 0
-0.1 15.6 0
-0.1 15.7 0
-0.1 15.8 0
-0.1 15.9 0
-0.1 16.0 0
  
-0.0 9.0 0
-0.0 9.1 0
-0.0 9.2 0
-0.0 9.3 0
-0.0 9.4 0
-0.0 9.5 0
-0.0 9.6 0
-0.0 9.7 0
-0.0 9.8 0
-0.0 9.9 0
-0.0 10.0 0
-0.0 10.1 0
-0.0 10.2 0
-0.0 10.3 0
-0.0 10.4 0
-0.0 10.5 0
-0.0 10.6 0
-0.0 10.7 0
-0.0 10.8 0
-0.0 10.9 0
-0.0 11.0 0
-0.0 11.1 0
-0.0 11.2 0
-0.0 11.3 0
-0.0 11.4 0
-0.0 11.5 0
-0.0 11.6 0
-0.0 11.7 0
-0.0 11.8 0
-0.0 11.9 0
-0.0 12.0 0
-0.0 12.1 0
-0.0 12.2 0
-0.0 12.3 0
-0.0 12.4 0
-0.0 12.5 0
-0.0 12.6 0
-0.0 12.7 0
-0.0 12.8 0
-0.0 12.9 0
-0.0 13.0 0
-0.0 13.1 0
-0.0 13.2 0
-0.0 13.3 0
-0.0 13.4 0
-0.0 13.5 0
-0.0 13.6 0
-0.0 13.7 0
-0.0 13.8 0
-0.0 13.9 0
-0.0 14.0 0
-0.0 14.1 0
-0.0 14.2 0
-0.0 14.3 0
-0.0 14.4 0
-0.0 14.5 0
-0.0 14.6 0
-0.0 14.7 0
-0.0 14.8 0
-0.0 14.9 0
-0.0 15.0 0
-0.0 15.1 0
-0.0 15.2 0
-0.0 15.3 0
-0.0 15.4 0
-0.0 15.5 0
-0.0 15.6 0
-0.0 15.7 0
-0.0 15.8 0
-0.0 15.9 0
-0.0 16.0 0
  
0.1 9.0 0
0.1 9.1 0
0.1 9.2 0
0.1 9.3 0
0.1 9.4 0
0.1 9.5 0
0.1 9.6 0
0.1 9.7 0
0.1 9.8 0
0.1 9.9 0
0.1 10.0 0
0.1 10.1 0
0.1 10.2 0
0.1 10.3 0
0.1 10.4 0
0.1 10.5 0
0.1 10.6 0
0.1 10.7 0
0.1 10.8 0
0.1 10.9 0
0.1 11.0 0
0.1 11.1 0
0.1 11.2 0
0.1 11.3 0
0.1 11.4 0
0.1 11.5 0
0.1 11.6 0
0.1 11.7 0
0.1 11.8 0
0.1 11.9 0
0.1 12.0 0
0.1 12.1 0
0.1 12.2 0
0.1 12.3 0
0.1 12.4 0
0.1 12.5 0
0.1 12.6 0.5
0.1 12.7 0
0.1 12.8 0
0.1 12.9 0
0.1 13.0 0
0.1 13.1 0
0.1 13.2 0
0.1 13.3 0
0.1 13.4 0
0.1 13.5 0
0.1 13.6 0
0.1 13.7 0
0.1 13.8 0
0.1 13.9 0
0.1 14.0 0
0.1 14.1 0
0.1 14.2 0
0.1 14.3 0
0.1 14.4 0
0.1 14.5 0
0.1 14.6 0
0.1 14.7 0
0.1 14.8 0
0.1 14.9 0
0.1 15.0 0
0.1 15.1 0
0.1 15.2 0
0.1 15.3 0
0.1 15.4 0
0.1 15.5 0
0.1 15.6 0
0.1 15.7 0
0.1 15.8 0
0.1 15.9 0
0.1 16.0 0
  
0.2 9.0 0
0.2 9.1 0
0.2 9.2 0
0.2 9.3 0
0.2 9.4 0
0.2 9.5 0
0.2 9.6 0
0.2 9.7 0
0.2 9.8 0
0.2 9.9 0
0.2 10.0 0
0.2 10.1 0
0.2 10.2 0
0.2 10.3 0
0.2 10.4 0
0.2 10.5 0
0.2 10.6 0
0.2 10.7 0
0.2 10.8 0
0.2 10.9 0
0.2 11.0 0
0.2 11.1 0
0.2 11.2 0
0.2 11.3 0
0.2 11.4 0
0.2 11.5 0
0.2 11.6 0
0.2 11.7 0
0.2 11.8 0
0.2 11.9 0
0.2 12.0 0
0.2 12.1 0
0.2 12.2 0
0.2 12.3 0
0.2 12.4 0
0.2 12.5 0.5
0.2 12.6 0
0.2 12.7 0
0.2 12.8 0
0.2 12.9 0
0.2 13.0 0
0.2 13.1 0
0.2 13.2 0
0.2 13.3 0
0.2 13.4 0
0.2 13.5 0
0.2 13.6 0
0.2 13.7 0
0.2 13.8 0
0.2 13.9 0
0.2 14.0 0
0.2 14.1 0
0.2 14.2 0
0.2 14.3 0
0.2 14.4 0
0.2 14.5 0
0.2 14.6 0
0.2 14.7 0
0.2 14.8 0
0.2 14.9 0
0.2 15.0 0
0.2 15.1 0
0.2 15.2 0
0.2 15.3 0
0.2 15.4 0
0.2 15.5 0
0.2 15.6 0
0.2 15.7 0
0.2 15.8 0
0.2 15.9 0
0.2 16.0 0
  
0.3 9.0 0
0.3 9.1 0
0.3 9.2 0
0.3 9.3 0
0.3 9.4 0
0.3 9.5 0
0.3 9.6 0
0.3 9.7 0
0.3 9.8 0
0.3 9.9 0
0.3 10.0 0
0.3 10.1 0
0.3 10.2 0
0.3 10.3 0
0.3 10.4 0
0.3 10.5 0
0.3 10.6 0
0.3 10.7 0
0.3 10.8 0
0.3 10.9 0
0.3 11.0 0
0.3 11.1 0
0.3 11.2 0
0.3 11.3 0
0.3 11.4 0
0.3 11.5 0
0.3 11.6 0
0.3 11.7 0
0.3 11.8 0
0.3 11.9 0
0.3 12.0 0
0.3 12.1 0
0.3 12.2 0
0.3 12.3 0
0.3 12.4 0
0.3 12.5 0
0.3 12.6 0
0.3 12.7 0.333333
0.3 12.8 0.2
0.3 12.9 0
0.3 13.0 0
0.3 13.1 0
0.3 13.2 0
0.3 13.3 0
0.3 13.4 0
0.3 13.5 0
0.3 13.6 0
0.3 13.7 0
0.3 13.8 0
0.3 13.9 0.166667
0.3 14.0 0
0.3 14.1 0
0.3 14.2 0
0.3 14.3 0
0.3 14.4 0
0.3 14.5 0
0.3 14.6 0
0.3 14.7 0
0.3 14.8 0
0.3 14.9 0
0.3 15.0 0
0.3 15.1 0
0.3 15.2 0
0.3 15.3 0
0.3 15.4 0
0.3 15.5 0
0.3 15.6 0
0.3 15.7 0
0.3 15.8 0
0.3 15.9 0
0.3 16.0 0
  
0.4 9.0 0
0.4 9.1 0
0.4 9.2 0
0.4 9.3 0
0.4 9.4 0
0.4 9.5 0
0.4 9.6 0
0.4 9.7 0
0.4 9.8 0
0.4 9.9 0
0.4 10.0 0
0.4 10.1 0
0.4 10.2 0
0.4 10.3 0
0.4 10.4 0
0.4 10.5 0
0.4 10.6 0
0.4 10.7 0
0.4 10.8 0
0.4 10.9 0
0.4 11.0 0
0.4 11.1 0
0.4 11.2 0
0.4 11.3 0
0.4 11.4 0
0.4 11.5 0
0.4 11.6 0
0.4 11.7 0
0.4 11.8 0
0.4 11.9 0
0.4 12.0 0
0.4 12.1 0
0.4 12.2 0
0.4 12.3 0.5
0.4 12.4 0
0.4 12.5 0.2
0.4 12.6 0
0.4 12.7 0
0.4 12.8 0.2
0.4 12.9 0
0.4 13.0 0
0.4 13.1 0.2
0.4 13.2 0
0.4 13.3 0
0.4 13.4 0.25
0.4 13.5 0
0.4 13.6 0
0.4 13.7 0
0.4 13.8 0
0.4 13.9 0
0.4 14.0 0
0.4 14.1 0
0.4 14.2 0.5
0.4 14.3 0
0.4 14.4 0
0.4 14.5 0
0.4 14.6 0
0.4 14.7 0
0.4 14.8 0
0.4 14.9 0
0.4 15.0 0
0.4 15.1 0
0.4 15.2 0
0.4 15.3 0
0.4 15.4 0
0.4 15.5 0
0.4 15.6 0
0.4 15.7 0
0.4 15.8 0
0.4 15.9 0
0.4 16.0 0
  
0.5 9.0 0
0.5 9.1 0
0.5 9.2 0
0.5 9.3 0
0.5 9.4 0
0.5 9.5 0
0.5 9.6 0
0.5 9.7 0
0.5 9.8 0
0.5 9.9 0
0.5 10.0 0
0.5 10.1 0
0.5 10.2 0
0.5 10.3 0
0.5 10.4 0
0.5 10.5 0
0.5 10.6 0
0.5 10.7 0
0.5 10.8 0
0.5 10.9 0
0.5 11.0 0
0.5 11.1 0
0.5 11.2 0
0.5 11.3 0
0.5 11.4 0
0.5 11.5 0
0.5 11.6 0
0.5 11.7 0
0.5 11.8 0
0.5 11.9 0
0.5 12.0 0
0.5 12.1 0
0.5 12.2 0.333333
0.5 12.3 0
0.5 12.4 0
0.5 12.5 0
0.5 12.6 0.5
0.5 12.7 0
0.5 12.8 0
0.5 12.9 0
0.5 13.0 0
0.5 13.1 0.166667
0.5 13.2 0
0.5 13.3 0.2
0.5 13.4 0
0.5 13.5 0.2
0.5 13.6 0
0.5 13.7 0
0.5 13.8 0
0.5 13.9 0
0.5 14.0 0
0.5 14.1 0
0.5 14.2 0
0.5 14.3 0
0.5 14.4 0
0.5 14.5 0
0.5 14.6 0
0.5 14.7 0
0.5 14.8 0
0.5 14.9 0
0.5 15.0 0
0.5 15.1 0
0.5 15.2 0
0.5 15.3 0
0.5 15.4 0
0.5 15.5 0
0.5 15.6 0
0.5 15.7 0
0.5 15.8 0
0.5 15.9 0
0.5 16.0 0
  
0.6 9.0 0
0.6 9.1 0
0.6 9.2 0
0.6 9.3 0
0.6 9.4 0
0.6 9.5 0
0.6 9.6 0
0.6 9.7 0
0.6 9.8 0
0.6 9.9 0
0.6 10.0 0
0.6 10.1 0
0.6 10.2 0
0.6 10.3 0
0.6 10.4 0
0.6 10.5 0
0.6 10.6 0
0.6 10.7 0
0.6 10.8 0
0.6 10.9 0
0.6 11.0 0
0.6 11.1 0
0.6 11.2 0
0.6 11.3 0
0.6 11.4 0
0.6 11.5 0
0.6 11.6 0
0.6 11.7 0
0.6 11.8 0
0.6 11.9 0
0.6 12.0 0
0.6 12.1 0.2
0.6 12.2 0
0.6 12.3 0
0.6 12.4 0.5
0.6 12.5 0
0.6 12.6 0.142857
0.6 12.7 0
0.6 12.8 0
0.6 12.9 0
0.6 13.0 0.285714
0.6 13.1 0.1
0.6 13.2 0
0.6 13.3 0.230769
0.6 13.4 0.0666667
0.6 13.5 0.0909091
0.6 13.6 0.2
0.6 13.7 0.1
0.6 13.8 0.0909091
0.6 13.9 0
0.6 14.0 0
0.6 14.1 0
0.6 14.2 0
0.6 14.3 0.0714286
0.6 14.4 0
0.6 14.5 0
0.6 14.6 0
0.6 14.7 0
0.6 14.8 0
0.6 14.9 0
0.6 15.0 0
0.6 15.1 0
0.6 15.2 0
0.6 15.3 0
0.6 15.4 0
0.6 15.5 0
0.6 15.6 0
0.6 15.7 0
0.6 15.8 0
0.6 15.9 0
0.6 16.0 0
  
0.7 9.0 0
0.7 9.1 0
0.7 9.2 0
0.7 9.3 0
0.7 9.4 0
0.7 9.5 0
0.7 9.6 0
0.7 9.7 0
0.7 9.8 0
0.7 9.9 0
0.7 10.0 0
0.7 10.1 0
0.7 10.2 0
0.7 10.3 0
0.7 10.4 0
0.7 10.5 0
0.7 10.6 0
0.7 10.7 0
0.7 10.8 0
0.7 10.9 0
0.7 11.0 0
0.7 11.1 0
0.7 11.2 0
0.7 11.3 0
0.7 11.4 0
0.7 11.5 0
0.7 11.6 0
0.7 11.7 0
0.7 11.8 0
0.7 11.9 0.666667
0.7 12.0 0
0.7 12.1 0
0.7 12.2 0.333333
0.7 12.3 0.125
0.7 12.4 0.166667
0.7 12.5 0.333333
0.7 12.6 0.5
0.7 12.7 0.4
0.7 12.8 0.153846
0.7 12.9 0.230769
0.7 13.0 0.176471
0.7 13.1 0.25
0.7 13.2 0.26087
0.7 13.3 0.26087
0.7 13.4 0.30303
0.7 13.5 0.268293
0.7 13.6 0.35
0.7 13.7 0.15
0.7 13.8 0.102041
0.7 13.9 0.05
0.7 14.0 0.0833333
0.7 14.1 0.0714286
0.7 14.2 0.037037
0.7 14.3 0
0.7 14.4 0.0625
0.7 14.5 0.025641
0.7 14.6 0
0.7 14.7 0
0.7 14.8 0
0.7 14.9 0
0.7 15.0 0
0.7 15.1 0
0.7 15.2 0
0.7 15.3 0
0.7 15.4 0
0.7 15.5 0
0.7 15.6 0
0.7 15.7 0
0.7 15.8 0
0.7 15.9 0
0.7 16.0 0
  
0.8 9.0 0
0.8 9.1 0
0.8 9.2 0
0.8 9.3 0
0.8 9.4 0
0.8 9.5 0
0.8 9.6 0
0.8 9.7 0
0.8 9.8 0
0.8 9.9 0
0.8 10.0 0
0.8 10.1 0
0.8 10.2 0
0.8 10.3 0
0.8 10.4 0
0.8 10.5 0
0.8 10.6 0
0.8 10.7 0
0.8 10.8 0
0.8 10.9 0
0.8 11.0 0
0.8 11.1 0
0.8 11.2 0
0.8 11.3 0
0.8 11.4 0
0.8 11.5 0
0.8 11.6 0
0.8 11.7 0
0.8 11.8 0.25
0.8 11.9 0
0.8 12.0 0
0.8 12.1 0.285714
0.8 12.2 0.166667
0.8 12.3 0
0.8 12.4 0.0869565
0.8 12.5 0.172414
0.8 12.6 0.157895
0.8 12.7 0.391304
0.8 12.8 0.365385
0.8 12.9 0.375
0.8 13.0 0.456311
0.8 13.1 0.384615
0.8 13.2 0.368421
0.8 13.3 0.379888
0.8 13.4 0.26699
0.8 13.5 0.274678
0.8 13.6 0.211382
0.8 13.7 0.130435
0.8 13.8 0.116162
0.8 13.9 0.0479042
0.8 14.0 0.0347826
0.8 14.1 0.0454545
0.8 14.2 0.0465116
0.8 14.3 0.0208333
0.8 14.4 0
0.8 14.5 0
0.8 14.6 0
0.8 14.7 0
0.8 14.8 0
0.8 14.9 0
0.8 15.0 0
0.8 15.1 0
0.8 15.2 0
0.8 15.3 0
0.8 15.4 0
0.8 15.5 0
0.8 15.6 0
0.8 15.7 0
0.8 15.8 0
0.8 15.9 0
0.8 16.0 0
  
0.9 9.0 0
0.9 9.1 0
0.9 9.2 0
0.9 9.3 0
0.9 9.4 0
0.9 9.5 0
0.9 9.6 0
0.9 9.7 0
0.9 9.8 0
0.9 9.9 0
0.9 10.0 0
0.9 10.1 0
0.9 10.2 0
0.9 10.3 0
0.9 10.4 0
0.9 10.5 0
0.9 10.6 0
0.9 10.7 0
0.9 10.8 0
0.9 10.9 0
0.9 11.0 0
0.9 11.1 0
0.9 11.2 0
0.9 11.3 0
0.9 11.4 0
0.9 11.5 0.125
0.9 11.6 0
0.9 11.7 0.0909091
0.9 11.8 0.105263
0.9 11.9 0
0.9 12.0 0.166667
0.9 12.1 0.0909091
0.9 12.2 0.272727
0.9 12.3 0.172414
0.9 12.4 0.173077
0.9 12.5 0.294118
0.9 12.6 0.309859
0.9 12.7 0.352941
0.9 12.8 0.355556
0.9 12.9 0.361884
0.9 13.0 0.322379
0.9 13.1 0.268966
0.9 13.2 0.245109
0.9 13.3 0.203372
0.9 13.4 0.177994
0.9 13.5 0.151915
0.9 13.6 0.119011
0.9 13.7 0.0950495
0.9 13.8 0.0732861
0.9 13.9 0.0342466
0.9 14.0 0.0454545
0.9 14.1 0.0625
0.9 14.2 0.0384615
0.9 14.3 0
0.9 14.4 0.0909091
0.9 14.5 0
0.9 14.6 0
0.9 14.7 0
0.9 14.8 0
0.9 14.9 0
0.9 15.0 0
0.9 15.1 0
0.9 15.2 0
0.9 15.3 0
0.9 15.4 0
0.9 15.5 0
0.9 15.6 0
0.9 15.7 0
0.9 15.8 0
0.9 15.9 0
0.9 16.0 0
  
1.0 9.0 0
1.0 9.1 0
1.0 9.2 0
1.0 9.3 0
1.0 9.4 0
1.0 9.5 0
1.0 9.6 0
1.0 9.7 0
1.0 9.8 0
1.0 9.9 0
1.0 10.0 0
1.0 10.1 0
1.0 10.2 0
1.0 10.3 0
1.0 10.4 0
1.0 10.5 0
1.0 10.6 0
1.0 10.7 0
1.0 10.8 0
1.0 10.9 0.142857
1.0 11.0 0.166667
1.0 11.1 0
1.0 11.2 0
1.0 11.3 0.0952381
1.0 11.4 0.0869565
1.0 11.5 0.05
1.0 11.6 0.0909091
1.0 11.7 0.0625
1.0 11.8 0.1
1.0 11.9 0.142857
1.0 12.0 0.12766
1.0 12.1 0.12782
1.0 12.2 0.202586
1.0 12.3 0.194631
1.0 12.4 0.226761
1.0 12.5 0.213242
1.0 12.6 0.228296
1.0 12.7 0.188276
1.0 12.8 0.183399
1.0 12.9 0.173673
1.0 13.0 0.177453
1.0 13.1 0.151307
1.0 13.2 0.136892
1.0 13.3 0.127364
1.0 13.4 0.101836
1.0 13.5 0.11339
1.0 13.6 0.105263
1.0 13.7 0.0686567
1.0 13.8 0.0921659
1.0 13.9 0.0422535
1.0 14.0 0.0428571
1.0 14.1 0.125
1.0 14.2 0
1.0 14.3 0
1.0 14.4 0
1.0 14.5 0
1.0 14.6 0
1.0 14.7 0
1.0 14.8 0
1.0 14.9 0
1.0 15.0 0
1.0 15.1 0
1.0 15.2 0
1.0 15.3 0
1.0 15.4 0
1.0 15.5 0
1.0 15.6 0
1.0 15.7 0
1.0 15.8 0
1.0 15.9 0
1.0 16.0 0
  
1.1 9.0 0
1.1 9.1 0
1.1 9.2 0
1.1 9.3 0
1.1 9.4 0
1.1 9.5 0
1.1 9.6 0
1.1 9.7 0
1.1 9.8 0
1.1 9.9 0
1.1 10.0 0
1.1 10.1 0
1.1 10.2 0
1.1 10.3 0
1.1 10.4 0
1.1 10.5 0.5
1.1 10.6 0
1.1 10.7 0.133333
1.1 10.8 0.0526316
1.1 10.9 0.117647
1.1 11.0 0.037037
1.1 11.1 0.105263
1.1 11.2 0.0707071
1.1 11.3 0.0544218
1.1 11.4 0.107623
1.1 11.5 0.0642857
1.1 11.6 0.117284
1.1 11.7 0.125571
1.1 11.8 0.14
1.1 11.9 0.13879
1.1 12.0 0.208547
1.1 12.1 0.209629
1.1 12.2 0.233804
1.1 12.3 0.209605
1.1 12.4 0.19361
1.1 12.5 0.173717
1.1 12.6 0.170774
1.1 12.7 0.157411
1.1 12.8 0.136756
1.1 12.9 0.140011
1.1 13.0 0.115411
1.1 13.1 0.108867
1.1 13.2 0.120318
1.1 13.3 0.0854701
1.1 13.4 0.115789
1.1 13.5 0.0597015
1.1 13.6 0.0736196
1.1 13.7 0.0652174
1.1 13.8 0.0740741
1.1 13.9 0.0408163
1.1 14.0 0.0384615
1.1 14.1 0.5
1.1 14.2 0
1.1 14.3 0
1.1 14.4 0
1.1 14.5 0
1.1 14.6 0
1.1 14.7 0
1.1 14.8 0
1.1 14.9 0
1.1 15.0 0
1.1 15.1 0
1.1 15.2 0
1.1 15.3 0
1.1 15.4 0
1.1 15.5 0
1.1 15.6 0
1.1 15.7 0
1.1 15.8 0
1.1 15.9 0
1.1 16.0 0
  
1.2 9.0 0
1.2 9.1 0
1.2 9.2 0
1.2 9.3 0
1.2 9.4 0
1.2 9.5 0
1.2 9.6 0
1.2 9.7 0
1.2 9.8 0
1.2 9.9 0
1.2 10.0 0.125
1.2 10.1 0.0588235
1.2 10.2 0.105263
1.2 10.3 0.142857
1.2 10.4 0.0769231
1.2 10.5 0.05
1.2 10.6 0.0921053
1.2 10.7 0.173077
1.2 10.8 0.173333
1.2 10.9 0.283019
1.2 11.0 0.199203
1.2 11.1 0.24581
1.2 11.2 0.218295
1.2 11.3 0.237255
1.2 11.4 0.234483
1.2 11.5 0.247126
1.2 11.6 0.311377
1.2 11.7 0.275992
1.2 11.8 0.309002
1.2 11.9 0.304843
1.2 12.0 0.304054
1.2 12.1 0.267932
1.2 12.2 0.256516
1.2 12.3 0.251064
1.2 12.4 0.221713
1.2 12.5 0.191095
1.2 12.6 0.159596
1.2 12.7 0.13449
1.2 12.8 0.173797
1.2 12.9 0.126623
1.2 13.0 0.16055
1.2 13.1 0.126316
1.2 13.2 0.152318
1.2 13.3 0.158333
1.2 13.4 0.181818
1.2 13.5 0.0869565
1.2 13.6 0.0638298
1.2 13.7 0.0714286
1.2 13.8 0.0625
1.2 13.9 0
1.2 14.0 0.333333
1.2 14.1 0
1.2 14.2 0
1.2 14.3 0
1.2 14.4 0
1.2 14.5 0
1.2 14.6 0
1.2 14.7 0
1.2 14.8 0
1.2 14.9 0
1.2 15.0 0
1.2 15.1 0
1.2 15.2 0
1.2 15.3 0
1.2 15.4 0
1.2 15.5 0
1.2 15.6 0
1.2 15.7 0
1.2 15.8 0
1.2 15.9 0
1.2 16.0 0
  
1.3 9.0 0
1.3 9.1 0
1.3 9.2 0
1.3 9.3 0
1.3 9.4 0
1.3 9.5 0
1.3 9.6 0
1.3 9.7 0
1.3 9.8 0
1.3 9.9 0.111111
1.3 10.0 0
1.3 10.1 0
1.3 10.2 0.136364
1.3 10.3 0.347826
1.3 10.4 0.25
1.3 10.5 0.222222
1.3 10.6 0.205882
1.3 10.7 0.26
1.3 10.8 0.325843
1.3 10.9 0.505376
1.3 11.0 0.54386
1.3 11.1 0.459854
1.3 11.2 0.42623
1.3 11.3 0.432432
1.3 11.4 0.40566
1.3 11.5 0.367816
1.3 11.6 0.353535
1.3 11.7 0.329787
1.3 11.8 0.368421
1.3 11.9 0.319149
1.3 12.0 0.306122
1.3 12.1 0.225
1.3 12.2 0.314286
1.3 12.3 0.159574
1.3 12.4 0.207921
1.3 12.5 0.138889
1.3 12.6 0.166667
1.3 12.7 0.219512
1.3 12.8 0.208955
1.3 12.9 0.122222
1.3 13.0 0.126437
1.3 13.1 0.125
1.3 13.2 0.0816327
1.3 13.3 0.0689655
1.3 13.4 0
1.3 13.5 0.1875
1.3 13.6 0.111111
1.3 13.7 0
1.3 13.8 0
1.3 13.9 0.2
1.3 14.0 0
1.3 14.1 0
1.3 14.2 0
1.3 14.3 0
1.3 14.4 0
1.3 14.5 0
1.3 14.6 0
1.3 14.7 0
1.3 14.8 0
1.3 14.9 0
1.3 15.0 0
1.3 15.1 0
1.3 15.2 0
1.3 15.3 0
1.3 15.4 0
1.3 15.5 0
1.3 15.6 0
1.3 15.7 0
1.3 15.8 0
1.3 15.9 0
1.3 16.0 0
  
1.4 9.0 0
1.4 9.1 0
1.4 9.2 0
1.4 9.3 0
1.4 9.4 0
1.4 9.5 0
1.4 9.6 0
1.4 9.7 0
1.4 9.8 0
1.4 9.9 0
1.4 10.0 0.2
1.4 10.1 0.333333
1.4 10.2 0.125
1.4 10.3 0.25
1.4 10.4 0.2
1.4 10.5 0.444444
1.4 10.6 0.666667
1.4 10.7 0.6
1.4 10.8 0.75
1.4 10.9 0.666667
1.4 11.0 0.5625
1.4 11.1 0.65625
1.4 11.2 0.371429
1.4 11.3 0.304348
1.4 11.4 0.413043
1.4 11.5 0.428571
1.4 11.6 0.485714
1.4 11.7 0.307692
1.4 11.8 0.352941
1.4 11.9 0.421053
1.4 12.0 0.222222
1.4 12.1 0.357143
1.4 12.2 0.2
1.4 12.3 0.318182
1.4 12.4 0.142857
1.4 12.5 0.0555556
1.4 12.6 0.208333
1.4 12.7 0.16129
1.4 12.8 0.275862
1.4 12.9 0.037037
1.4 13.0 0.185185
1.4 13.1 0.111111
1.4 13.2 0.0909091
1.4 13.3 0
1.4 13.4 0
1.4 13.5 0.0909091
1.4 13.6 0
1.4 13.7 0
1.4 13.8 0.25
1.4 13.9 0
1.4 14.0 0
1.4 14.1 0
1.4 14.2 0
1.4 14.3 0
1.4 14.4 0
1.4 14.5 0
1.4 14.6 0
1.4 14.7 0
1.4 14.8 0
1.4 14.9 0
1.4 15.0 0
1.4 15.1 0
1.4 15.2 0
1.4 15.3 0
1.4 15.4 0
1.4 15.5 0
1.4 15.6 0
1.4 15.7 0
1.4 15.8 0
1.4 15.9 0
1.4 16.0 0
  
1.5 9.0 0
1.5 9.1 0
1.5 9.2 0
1.5 9.3 0
1.5 9.4 0
1.5 9.5 0
1.5 9.6 0
1.5 9.7 0
1.5 9.8 0
1.5 9.9 0
1.5 10.0 0
1.5 10.1 0.333333
1.5 10.2 0
1.5 10.3 0
1.5 10.4 0.75
1.5 10.5 0
1.5 10.6 0.75
1.5 10.7 0.714286
1.5 10.8 0.571429
1.5 10.9 0.727273
1.5 11.0 0.6875
1.5 11.1 0.714286
1.5 11.2 0.8
1.5 11.3 0.764706
1.5 11.4 0.411765
1.5 11.5 0.583333
1.5 11.6 0.1
1.5 11.7 0.2
1.5 11.8 0.166667
1.5 11.9 0.142857
1.5 12.0 0.125
1.5 12.1 0.571429
1.5 12.2 0.333333
1.5 12.3 0.3
1.5 12.4 0.333333
1.5 12.5 0.4
1.5 12.6 0.176471
1.5 12.7 0.25
1.5 12.8 0.272727
1.5 12.9 0.125
1.5 13.0 0.125
1.5 13.1 0.0769231
1.5 13.2 0.153846
1.5 13.3 0
1.5 13.4 0
1.5 13.5 0
1.5 13.6 0
1.5 13.7 0
1.5 13.8 0
1.5 13.9 0
1.5 14.0 0
1.5 14.1 0
1.5 14.2 0
1.5 14.3 0
1.5 14.4 0
1.5 14.5 0
1.5 14.6 0
1.5 14.7 0
1.5 14.8 0
1.5 14.9 0
1.5 15.0 0
1.5 15.1 0
1.5 15.2 0
1.5 15.3 0
1.5 15.4 0
1.5 15.5 0
1.5 15.6 0
1.5 15.7 0
1.5 15.8 0
1.5 15.9 0
1.5 16.0 0
  
1.6 9.0 0
1.6 9.1 0
1.6 9.2 0
1.6 9.3 0
1.6 9.4 0
1.6 9.5 0
1.6 9.6 0
1.6 9.7 0
1.6 9.8 0
1.6 9.9 0
1.6 10.0 0
1.6 10.1 0
1.6 10.2 0
1.6 10.3 0
1.6 10.4 0
1.6 10.5 0
1.6 10.6 0.5
1.6 10.7 0
1.6 10.8 0.75
1.6 10.9 0
1.6 11.0 0.714286
1.6 11.1 0.6
1.6 11.2 0
1.6 11.3 0
1.6 11.4 0.333333
1.6 11.5 0.8
1.6 11.6 0
1.6 11.7 0.5
1.6 11.8 0
1.6 11.9 0
1.6 12.0 0.142857
1.6 12.1 0.333333
1.6 12.2 0.4
1.6 12.3 0
1.6 12.4 0
1.6 12.5 0
1.6 12.6 0
1.6 12.7 0
1.6 12.8 0
1.6 12.9 0.2
1.6 13.0 0.333333
1.6 13.1 0.333333
1.6 13.2 0
1.6 13.3 0
1.6 13.4 0
1.6 13.5 0
1.6 13.6 0
1.6 13.7 0
1.6 13.8 0
1.6 13.9 0
1.6 14.0 0
1.6 14.1 0
1.6 14.2 0
1.6 14.3 0
1.6 14.4 0
1.6 14.5 0
1.6 14.6 0
1.6 14.7 0
1.6 14.8 0
1.6 14.9 0
1.6 15.0 0
1.6 15.1 0
1.6 15.2 0
1.6 15.3 0
1.6 15.4 0
1.6 15.5 0
1.6 15.6 0
1.6 15.7 0
1.6 15.8 0
1.6 15.9 0
1.6 16.0 0
  
1.7 9.0 0
1.7 9.1 0
1.7 9.2 0
1.7 9.3 0
1.7 9.4 0
1.7 9.5 0
1.7 9.6 0
1.7 9.7 0
1.7 9.8 0
1.7 9.9 0
1.7 10.0 0
1.7 10.1 0
1.7 10.2 0
1.7 10.3 0
1.7 10.4 0
1.7 10.5 0.833333
1.7 10.6 0
1.7 10.7 0
1.7 10.8 0.5
1.7 10.9 0
1.7 11.0 0
1.7 11.1 0
1.7 11.2 0
1.7 11.3 0
1.7 11.4 0
1.7 11.5 0
1.7 11.6 0.5
1.7 11.7 0.333333
1.7 11.8 0.5
1.7 11.9 0.333333
1.7 12.0 0
1.7 12.1 0
1.7 12.2 0.333333
1.7 12.3 0
1.7 12.4 0.333333
1.7 12.5 0
1.7 12.6 0.5
1.7 12.7 0.2
1.7 12.8 0.2
1.7 12.9 0
1.7 13.0 0
1.7 13.1 0
1.7 13.2 0
1.7 13.3 0
1.7 13.4 0
1.7 13.5 0
1.7 13.6 0
1.7 13.7 0
1.7 13.8 0
1.7 13.9 0
1.7 14.0 0
1.7 14.1 0
1.7 14.2 0
1.7 14.3 0
1.7 14.4 0
1.7 14.5 0
1.7 14.6 0
1.7 14.7 0
1.7 14.8 0
1.7 14.9 0
1.7 15.0 0
1.7 15.1 0
1.7 15.2 0
1.7 15.3 0
1.7 15.4 0
1.7 15.5 0
1.7 15.6 0
1.7 15.7 0
1.7 15.8 0
1.7 15.9 0
1.7 16.0 0
  
1.8 9.0 0
1.8 9.1 0
1.8 9.2 0
1.8 9.3 0
1.8 9.4 0
1.8 9.5 0
1.8 9.6 0
1.8 9.7 0
1.8 9.8 0
1.8 9.9 0
1.8 10.0 0
1.8 10.1 0
1.8 10.2 0
1.8 10.3 0
1.8 10.4 0
1.8 10.5 0
1.8 10.6 0
1.8 10.7 0
1.8 10.8 0
1.8 10.9 0
1.8 11.0 0
1.8 11.1 0
1.8 11.2 0
1.8 11.3 0
1.8 11.4 0
1.8 11.5 0
1.8 11.6 0
1.8 11.7 0.5
1.8 11.8 0
1.8 11.9 0
1.8 12.0 0
1.8 12.1 0
1.8 12.2 0
1.8 12.3 0
1.8 12.4 0
1.8 12.5 0
1.8 12.6 0
1.8 12.7 0
1.8 12.8 0
1.8 12.9 0
1.8 13.0 0
1.8 13.1 0
1.8 13.2 0
1.8 13.3 0
1.8 13.4 0
1.8 13.5 0
1.8 13.6 0
1.8 13.7 0
1.8 13.8 0
1.8 13.9 0
1.8 14.0 0
1.8 14.1 0
1.8 14.2 0
1.8 14.3 0
1.8 14.4 0
1.8 14.5 0
1.8 14.6 0
1.8 14.7 0
1.8 14.8 0
1.8 14.9 0
1.8 15.0 0
1.8 15.1 0
1.8 15.2 0
1.8 15.3 0
1.8 15.4 0
1.8 15.5 0
1.8 15.6 0
1.8 15.7 0
1.8 15.8 0
1.8 15.9 0
1.8 16.0 0
  
1.9 9.0 0
1.9 9.1 0
1.9 9.2 0
1.9 9.3 0
1.9 9.4 0
1.9 9.5 0
1.9 9.6 0
1.9 9.7 0
1.9 9.8 0
1.9 9.9 0
1.9 10.0 0
1.9 10.1 0
1.9 10.2 0
1.9 10.3 0
1.9 10.4 0
1.9 10.5 0
1.9 10.6 0
1.9 10.7 0
1.9 10.8 0
1.9 10.9 0
1.9 11.0 0
1.9 11.1 0
1.9 11.2 0
1.9 11.3 0
1.9 11.4 0
1.9 11.5 0
1.9 11.6 0
1.9 11.7 0.5
1.9 11.8 0
1.9 11.9 0
1.9 12.0 0
1.9 12.1 0.333333
1.9 12.2 0
1.9 12.3 0
1.9 12.4 0
1.9 12.5 0
1.9 12.6 0
1.9 12.7 0
1.9 12.8 0
1.9 12.9 0
1.9 13.0 0
1.9 13.1 0
1.9 13.2 0
1.9 13.3 0
1.9 13.4 0
1.9 13.5 0
1.9 13.6 0
1.9 13.7 0
1.9 13.8 0
1.9 13.9 0
1.9 14.0 0
1.9 14.1 0
1.9 14.2 0
1.9 14.3 0
1.9 14.4 0
1.9 14.5 0
1.9 14.6 0
1.9 14.7 0
1.9 14.8 0
1.9 14.9 0
1.9 15.0 0
1.9 15.1 0
1.9 15.2 0
1.9 15.3 0
1.9 15.4 0
1.9 15.5 0
1.9 15.6 0
1.9 15.7 0
1.9 15.8 0
1.9 15.9 0
1.9 16.0 0
  
2.0 9.0 0
2.0 9.1 0
2.0 9.2 0
2.0 9.3 0
2.0 9.4 0
2.0 9.5 0
2.0 9.6 0
2.0 9.7 0
2.0 9.8 0
2.0 9.9 0
2.0 10.0 0
2.0 10.1 0
2.0 10.2 0
2.0 10.3 0
2.0 10.4 0
2.0 10.5 0
2.0 10.6 0
2.0 10.7 0
2.0 10.8 0
2.0 10.9 0
2.0 11.0 0
2.0 11.1 0
2.0 11.2 0
2.0 11.3 0
2.0 11.4 0
2.0 11.5 0
2.0 11.6 0
2.0 11.7 0
2.0 11.8 0
2.0 11.9 0
2.0 12.0 0
2.0 12.1 0
2.0 12.2 0
2.0 12.3 0
2.0 12.4 0
2.0 12.5 0
2.0 12.6 0
2.0 12.7 0
2.0 12.8 0
2.0 12.9 0
2.0 13.0 0
2.0 13.1 0
2.0 13.2 0
2.0 13.3 0
2.0 13.4 0
2.0 13.5 0
2.0 13.6 0
2.0 13.7 0
2.0 13.8 0
2.0 13.9 0
2.0 14.0 0
2.0 14.1 0
2.0 14.2 0
2.0 14.3 0
2.0 14.4 0
2.0 14.5 0
2.0 14.6 0
2.0 14.7 0
2.0 14.8 0
2.0 14.9 0
2.0 15.0 0
2.0 15.1 0
2.0 15.2 0
2.0 15.3 0
2.0 15.4 0
2.0 15.5 0
2.0 15.6 0
2.0 15.7 0
2.0 15.8 0
2.0 15.9 0
2.0 16.0 0
  
2.1 9.0 0
2.1 9.1 0
2.1 9.2 0
2.1 9.3 0
2.1 9.4 0
2.1 9.5 0
2.1 9.6 0
2.1 9.7 0
2.1 9.8 0
2.1 9.9 0
2.1 10.0 0
2.1 10.1 0
2.1 10.2 0
2.1 10.3 0
2.1 10.4 0
2.1 10.5 0
2.1 10.6 0
2.1 10.7 0
2.1 10.8 0
2.1 10.9 0
2.1 11.0 0
2.1 11.1 0
2.1 11.2 0
2.1 11.3 0
2.1 11.4 0
2.1 11.5 0
2.1 11.6 0
2.1 11.7 0
2.1 11.8 0
2.1 11.9 0
2.1 12.0 0
2.1 12.1 0
2.1 12.2 0
2.1 12.3 0
2.1 12.4 0
2.1 12.5 0
2.1 12.6 0
2.1 12.7 0
2.1 12.8 0
2.1 12.9 0
2.1 13.0 0
2.1 13.1 0
2.1 13.2 0
2.1 13.3 0
2.1 13.4 0
2.1 13.5 0
2.1 13.6 0
2.1 13.7 0
2.1 13.8 0
2.1 13.9 0
2.1 14.0 0
2.1 14.1 0
2.1 14.2 0
2.1 14.3 0
2.1 14.4 0
2.1 14.5 0
2.1 14.6 0
2.1 14.7 0
2.1 14.8 0
2.1 14.9 0
2.1 15.0 0
2.1 15.1 0
2.1 15.2 0
2.1 15.3 0
2.1 15.4 0
2.1 15.5 0
2.1 15.6 0
2.1 15.7 0
2.1 15.8 0
2.1 15.9 0
2.1 16.0 0
  
2.2 9.0 0
2.2 9.1 0
2.2 9.2 0
2.2 9.3 0
2.2 9.4 0
2.2 9.5 0
2.2 9.6 0
2.2 9.7 0
2.2 9.8 0
2.2 9.9 0
2.2 10.0 0
2.2 10.1 0
2.2 10.2 0
2.2 10.3 0
2.2 10.4 0
2.2 10.5 0
2.2 10.6 0
2.2 10.7 0
2.2 10.8 0
2.2 10.9 0
2.2 11.0 0
2.2 11.1 0
2.2 11.2 0
2.2 11.3 0
2.2 11.4 0
2.2 11.5 0
2.2 11.6 0
2.2 11.7 0
2.2 11.8 0
2.2 11.9 0
2.2 12.0 0
2.2 12.1 0
2.2 12.2 0
2.2 12.3 0
2.2 12.4 0
2.2 12.5 0
2.2 12.6 0
2.2 12.7 0
2.2 12.8 0
2.2 12.9 0
2.2 13.0 0
2.2 13.1 0
2.2 13.2 0
2.2 13.3 0
2.2 13.4 0
2.2 13.5 0
2.2 13.6 0
2.2 13.7 0
2.2 13.8 0
2.2 13.9 0
2.2 14.0 0
2.2 14.1 0
2.2 14.2 0
2.2 14.3 0
2.2 14.4 0
2.2 14.5 0
2.2 14.6 0
2.2 14.7 0
2.2 14.8 0
2.2 14.9 0
2.2 15.0 0
2.2 15.1 0
2.2 15.2 0
2.2 15.3 0
2.2 15.4 0
2.2 15.5 0
2.2 15.6 0
2.2 15.7 0
2.2 15.8 0
2.2 15.9 0
2.2 16.0 0
  
2.3 9.0 0
2.3 9.1 0
2.3 9.2 0
2.3 9.3 0
2.3 9.4 0
2.3 9.5 0
2.3 9.6 0
2.3 9.7 0
2.3 9.8 0
2.3 9.9 0
2.3 10.0 0
2.3 10.1 0
2.3 10.2 0
2.3 10.3 0
2.3 10.4 0
2.3 10.5 0
2.3 10.6 0
2.3 10.7 0
2.3 10.8 0
2.3 10.9 0
2.3 11.0 0
2.3 11.1 0
2.3 11.2 0
2.3 11.3 0
2.3 11.4 0
2.3 11.5 0
2.3 11.6 0
2.3 11.7 0
2.3 11.8 0
2.3 11.9 0
2.3 12.0 0
2.3 12.1 0
2.3 12.2 0
2.3 12.3 0
2.3 12.4 0
2.3 12.5 0
2.3 12.6 0
2.3 12.7 0
2.3 12.8 0
2.3 12.9 0
2.3 13.0 0
2.3 13.1 0
2.3 13.2 0
2.3 13.3 0
2.3 13.4 0
2.3 13.5 0
2.3 13.6 0
2.3 13.7 0
2.3 13.8 0
2.3 13.9 0
2.3 14.0 0
2.3 14.1 0
2.3 14.2 0
2.3 14.3 0
2.3 14.4 0
2.3 14.5 0
2.3 14.6 0
2.3 14.7 0
2.3 14.8 0
2.3 14.9 0
2.3 15.0 0
2.3 15.1 0
2.3 15.2 0
2.3 15.3 0
2.3 15.4 0
2.3 15.5 0
2.3 15.6 0
2.3 15.7 0
2.3 15.8 0
2.3 15.9 0
2.3 16.0 0
  
2.4 9.0 0
2.4 9.1 0
2.4 9.2 0
2.4 9.3 0
2.4 9.4 0
2.4 9.5 0
2.4 9.6 0
2.4 9.7 0
2.4 9.8 0
2.4 9.9 0
2.4 10.0 0
2.4 10.1 0
2.4 10.2 0
2.4 10.3 0
2.4 10.4 0
2.4 10.5 0
2.4 10.6 0
2.4 10.7 0
2.4 10.8 0
2.4 10.9 0
2.4 11.0 0
2.4 11.1 0
2.4 11.2 0
2.4 11.3 0
2.4 11.4 0
2.4 11.5 0
2.4 11.6 0
2.4 11.7 0
2.4 11.8 0
2.4 11.9 0
2.4 12.0 0
2.4 12.1 0
2.4 12.2 0
2.4 12.3 0
2.4 12.4 0
2.4 12.5 0
2.4 12.6 0
2.4 12.7 0
2.4 12.8 0
2.4 12.9 0
2.4 13.0 0
2.4 13.1 0
2.4 13.2 0
2.4 13.3 0
2.4 13.4 0
2.4 13.5 0
2.4 13.6 0
2.4 13.7 0
2.4 13.8 0
2.4 13.9 0
2.4 14.0 0
2.4 14.1 0
2.4 14.2 0
2.4 14.3 0
2.4 14.4 0
2.4 14.5 0
2.4 14.6 0
2.4 14.7 0
2.4 14.8 0
2.4 14.9 0
2.4 15.0 0
2.4 15.1 0
2.4 15.2 0
2.4 15.3 0
2.4 15.4 0
2.4 15.5 0
2.4 15.6 0
2.4 15.7 0
2.4 15.8 0
2.4 15.9 0
2.4 16.0 0
  
2.5 9.0 0
2.5 9.1 0
2.5 9.2 0
2.5 9.3 0
2.5 9.4 0
2.5 9.5 0
2.5 9.6 0
2.5 9.7 0
2.5 9.8 0
2.5 9.9 0
2.5 10.0 0
2.5 10.1 0
2.5 10.2 0
2.5 10.3 0
2.5 10.4 0
2.5 10.5 0
2.5 10.6 0
2.5 10.7 0
2.5 10.8 0
2.5 10.9 0
2.5 11.0 0
2.5 11.1 0
2.5 11.2 0
2.5 11.3 0
2.5 11.4 0
2.5 11.5 0
2.5 11.6 0
2.5 11.7 0
2.5 11.8 0
2.5 11.9 0
2.5 12.0 0
2.5 12.1 0
2.5 12.2 0
2.5 12.3 0
2.5 12.4 0
2.5 12.5 0
2.5 12.6 0
2.5 12.7 0
2.5 12.8 0
2.5 12.9 0
2.5 13.0 0
2.5 13.1 0
2.5 13.2 0
2.5 13.3 0
2.5 13.4 0
2.5 13.5 0
2.5 13.6 0
2.5 13.7 0
2.5 13.8 0
2.5 13.9 0
2.5 14.0 0
2.5 14.1 0
2.5 14.2 0
2.5 14.3 0
2.5 14.4 0
2.5 14.5 0
2.5 14.6 0
2.5 14.7 0
2.5 14.8 0
2.5 14.9 0
2.5 15.0 0
2.5 15.1 0
2.5 15.2 0
2.5 15.3 0
2.5 15.4 0
2.5 15.5 0
2.5 15.6 0
2.5 15.7 0
2.5 15.8 0
2.5 15.9 0
2.5 16.0 0
  
2.6 9.0 0
2.6 9.1 0
2.6 9.2 0
2.6 9.3 0
2.6 9.4 0
2.6 9.5 0
2.6 9.6 0
2.6 9.7 0
2.6 9.8 0
2.6 9.9 0
2.6 10.0 0
2.6 10.1 0
2.6 10.2 0
2.6 10.3 0
2.6 10.4 0
2.6 10.5 0
2.6 10.6 0
2.6 10.7 0
2.6 10.8 0
2.6 10.9 0
2.6 11.0 0
2.6 11.1 0
2.6 11.2 0
2.6 11.3 0
2.6 11.4 0
2.6 11.5 0
2.6 11.6 0
2.6 11.7 0
2.6 11.8 0
2.6 11.9 0
2.6 12.0 0
2.6 12.1 0
2.6 12.2 0
2.6 12.3 0
2.6 12.4 0
2.6 12.5 0
2.6 12.6 0
2.6 12.7 0
2.6 12.8 0
2.6 12.9 0
2.6 13.0 0
2.6 13.1 0
2.6 13.2 0
2.6 13.3 0
2.6 13.4 0
2.6 13.5 0
2.6 13.6 0
2.6 13.7 0
2.6 13.8 0
2.6 13.9 0
2.6 14.0 0
2.6 14.1 0
2.6 14.2 0
2.6 14.3 0
2.6 14.4 0
2.6 14.5 0
2.6 14.6 0
2.6 14.7 0
2.6 14.8 0
2.6 14.9 0
2.6 15.0 0
2.6 15.1 0
2.6 15.2 0
2.6 15.3 0
2.6 15.4 0
2.6 15.5 0
2.6 15.6 0
2.6 15.7 0
2.6 15.8 0
2.6 15.9 0
2.6 16.0 0
  
2.7 9.0 0
2.7 9.1 0
2.7 9.2 0
2.7 9.3 0
2.7 9.4 0
2.7 9.5 0
2.7 9.6 0
2.7 9.7 0
2.7 9.8 0
2.7 9.9 0
2.7 10.0 0
2.7 10.1 0
2.7 10.2 0
2.7 10.3 0
2.7 10.4 0
2.7 10.5 0
2.7 10.6 0
2.7 10.7 0
2.7 10.8 0
2.7 10.9 0
2.7 11.0 0
2.7 11.1 0
2.7 11.2 0
2.7 11.3 0
2.7 11.4 0
2.7 11.5 0
2.7 11.6 0
2.7 11.7 0
2.7 11.8 0
2.7 11.9 0
2.7 12.0 0
2.7 12.1 0
2.7 12.2 0
2.7 12.3 0
2.7 12.4 0
2.7 12.5 0
2.7 12.6 0
2.7 12.7 0
2.7 12.8 0
2.7 12.9 0
2.7 13.0 0
2.7 13.1 0
2.7 13.2 0
2.7 13.3 0
2.7 13.4 0
2.7 13.5 0
2.7 13.6 0
2.7 13.7 0
2.7 13.8 0
2.7 13.9 0
2.7 14.0 0
2.7 14.1 0
2.7 14.2 0
2.7 14.3 0
2.7 14.4 0
2.7 14.5 0
2.7 14.6 0
2.7 14.7 0
2.7 14.8 0
2.7 14.9 0
2.7 15.0 0
2.7 15.1 0
2.7 15.2 0
2.7 15.3 0
2.7 15.4 0
2.7 15.5 0
2.7 15.6 0
2.7 15.7 0
2.7 15.8 0
2.7 15.9 0
2.7 16.0 0
  
2.8 9.0 0
2.8 9.1 0
2.8 9.2 0
2.8 9.3 0
2.8 9.4 0
2.8 9.5 0
2.8 9.6 0
2.8 9.7 0
2.8 9.8 0
2.8 9.9 0
2.8 10.0 0
2.8 10.1 0
2.8 10.2 0
2.8 10.3 0
2.8 10.4 0
2.8 10.5 0
2.8 10.6 0
2.8 10.7 0
2.8 10.8 0
2.8 10.9 0
2.8 11.0 0
2.8 11.1 0
2.8 11.2 0
2.8 11.3 0
2.8 11.4 0
2.8 11.5 0
2.8 11.6 0
2.8 11.7 0
2.8 11.8 0
2.8 11.9 0
2.8 12.0 0
2.8 12.1 0
2.8 12.2 0
2.8 12.3 0
2.8 12.4 0
2.8 12.5 0
2.8 12.6 0
2.8 12.7 0
2.8 12.8 0
2.8 12.9 0
2.8 13.0 0
2.8 13.1 0
2.8 13.2 0
2.8 13.3 0
2.8 13.4 0
2.8 13.5 0
2.8 13.6 0
2.8 13.7 0
2.8 13.8 0
2.8 13.9 0
2.8 14.0 0
2.8 14.1 0
2.8 14.2 0
2.8 14.3 0
2.8 14.4 0
2.8 14.5 0
2.8 14.6 0
2.8 14.7 0
2.8 14.8 0
2.8 14.9 0
2.8 15.0 0
2.8 15.1 0
2.8 15.2 0
2.8 15.3 0
2.8 15.4 0
2.8 15.5 0
2.8 15.6 0
2.8 15.7 0
2.8 15.8 0
2.8 15.9 0
2.8 16.0 0
  
2.9 9.0 0
2.9 9.1 0
2.9 9.2 0
2.9 9.3 0
2.9 9.4 0
2.9 9.5 0
2.9 9.6 0
2.9 9.7 0
2.9 9.8 0
2.9 9.9 0
2.9 10.0 0
2.9 10.1 0
2.9 10.2 0
2.9 10.3 0
2.9 10.4 0
2.9 10.5 0
2.9 10.6 0
2.9 10.7 0
2.9 10.8 0
2.9 10.9 0
2.9 11.0 0
2.9 11.1 0
2.9 11.2 0
2.9 11.3 0
2.9 11.4 0
2.9 11.5 0
2.9 11.6 0
2.9 11.7 0
2.9 11.8 0
2.9 11.9 0
2.9 12.0 0
2.9 12.1 0
2.9 12.2 0
2.9 12.3 0
2.9 12.4 0
2.9 12.5 0
2.9 12.6 0
2.9 12.7 0
2.9 12.8 0
2.9 12.9 0
2.9 13.0 0
2.9 13.1 0
2.9 13.2 0
2.9 13.3 0
2.9 13.4 0
2.9 13.5 0
2.9 13.6 0
2.9 13.7 0
2.9 13.8 0
2.9 13.9 0
2.9 14.0 0
2.9 14.1 0
2.9 14.2 0
2.9 14.3 0
2.9 14.4 0
2.9 14.5 0
2.9 14.6 0
2.9 14.7 0
2.9 14.8 0
2.9 14.9 0
2.9 15.0 0
2.9 15.1 0
2.9 15.2 0
2.9 15.3 0
2.9 15.4 0
2.9 15.5 0
2.9 15.6 0
2.9 15.7 0
2.9 15.8 0
2.9 15.9 0
2.9 16.0 0
  
3.0 9.0 0
3.0 9.1 0
3.0 9.2 0
3.0 9.3 0
3.0 9.4 0
3.0 9.5 0
3.0 9.6 0
3.0 9.7 0
3.0 9.8 0
3.0 9.9 0
3.0 10.0 0
3.0 10.1 0
3.0 10.2 0
3.0 10.3 0
3.0 10.4 0
3.0 10.5 0
3.0 10.6 0
3.0 10.7 0
3.0 10.8 0
3.0 10.9 0
3.0 11.0 0
3.0 11.1 0
3.0 11.2 0
3.0 11.3 0
3.0 11.4 0
3.0 11.5 0
3.0 11.6 0
3.0 11.7 0
3.0 11.8 0
3.0 11.9 0
3.0 12.0 0
3.0 12.1 0
3.0 12.2 0
3.0 12.3 0
3.0 12.4 0
3.0 12.5 0
3.0 12.6 0
3.0 12.7 0
3.0 12.8 0
3.0 12.9 0
3.0 13.0 0
3.0 13.1 0
3.0 13.2 0
3.0 13.3 0
3.0 13.4 0
3.0 13.5 0
3.0 13.6 0
3.0 13.7 0
3.0 13.8 0
3.0 13.9 0
3.0 14.0 0
3.0 14.1 0
3.0 14.2 0
3.0 14.3 0
3.0 14.4 0
3.0 14.5 0
3.0 14.6 0
3.0 14.7 0
3.0 14.8 0
3.0 14.9 0
3.0 15.0 0
3.0 15.1 0
3.0 15.2 0
3.0 15.3 0
3.0 15.4 0
3.0 15.5 0
3.0 15.6 0
3.0 15.7 0
3.0 15.8 0
3.0 15.9 0
3.0 16.0 0
  
3.1 9.0 0
3.1 9.1 0
3.1 9.2 0
3.1 9.3 0
3.1 9.4 0
3.1 9.5 0
3.1 9.6 0
3.1 9.7 0
3.1 9.8 0
3.1 9.9 0
3.1 10.0 0
3.1 10.1 0
3.1 10.2 0
3.1 10.3 0
3.1 10.4 0
3.1 10.5 0
3.1 10.6 0
3.1 10.7 0
3.1 10.8 0
3.1 10.9 0
3.1 11.0 0
3.1 11.1 0
3.1 11.2 0
3.1 11.3 0
3.1 11.4 0
3.1 11.5 0
3.1 11.6 0
3.1 11.7 0
3.1 11.8 0
3.1 11.9 0
3.1 12.0 0
3.1 12.1 0
3.1 12.2 0
3.1 12.3 0
3.1 12.4 0
3.1 12.5 0
3.1 12.6 0
3.1 12.7 0
3.1 12.8 0
3.1 12.9 0
3.1 13.0 0
3.1 13.1 0
3.1 13.2 0
3.1 13.3 0
3.1 13.4 0
3.1 13.5 0
3.1 13.6 0
3.1 13.7 0
3.1 13.8 0
3.1 13.9 0
3.1 14.0 0
3.1 14.1 0
3.1 14.2 0
3.1 14.3 0
3.1 14.4 0
3.1 14.5 0
3.1 14.6 0
3.1 14.7 0
3.1 14.8 0
3.1 14.9 0
3.1 15.0 0
3.1 15.1 0
3.1 15.2 0
3.1 15.3 0
3.1 15.4 0
3.1 15.5 0
3.1 15.6 0
3.1 15.7 0
3.1 15.8 0
3.1 15.9 0
3.1 16.0 0
  
3.2 9.0 0
3.2 9.1 0
3.2 9.2 0
3.2 9.3 0
3.2 9.4 0
3.2 9.5 0
3.2 9.6 0
3.2 9.7 0
3.2 9.8 0
3.2 9.9 0
3.2 10.0 0
3.2 10.1 0
3.2 10.2 0
3.2 10.3 0
3.2 10.4 0
3.2 10.5 0
3.2 10.6 0
3.2 10.7 0
3.2 10.8 0
3.2 10.9 0
3.2 11.0 0
3.2 11.1 0
3.2 11.2 0
3.2 11.3 0
3.2 11.4 0
3.2 11.5 0
3.2 11.6 0
3.2 11.7 0
3.2 11.8 0
3.2 11.9 0
3.2 12.0 0
3.2 12.1 0
3.2 12.2 0
3.2 12.3 0
3.2 12.4 0
3.2 12.5 0
3.2 12.6 0
3.2 12.7 0
3.2 12.8 0
3.2 12.9 0
3.2 13.0 0
3.2 13.1 0
3.2 13.2 0
3.2 13.3 0
3.2 13.4 0
3.2 13.5 0
3.2 13.6 0
3.2 13.7 0
3.2 13.8 0
3.2 13.9 0
3.2 14.0 0
3.2 14.1 0
3.2 14.2 0
3.2 14.3 0
3.2 14.4 0
3.2 14.5 0
3.2 14.6 0
3.2 14.7 0
3.2 14.8 0
3.2 14.9 0
3.2 15.0 0
3.2 15.1 0
3.2 15.2 0
3.2 15.3 0
3.2 15.4 0
3.2 15.5 0
3.2 15.6 0
3.2 15.7 0
3.2 15.8 0
3.2 15.9 0
3.2 16.0 0
  
3.3 9.0 0
3.3 9.1 0
3.3 9.2 0
3.3 9.3 0
3.3 9.4 0
3.3 9.5 0
3.3 9.6 0
3.3 9.7 0
3.3 9.8 0
3.3 9.9 0
3.3 10.0 0
3.3 10.1 0
3.3 10.2 0
3.3 10.3 0
3.3 10.4 0
3.3 10.5 0
3.3 10.6 0
3.3 10.7 0
3.3 10.8 0
3.3 10.9 0
3.3 11.0 0
3.3 11.1 0
3.3 11.2 0
3.3 11.3 0
3.3 11.4 0
3.3 11.5 0
3.3 11.6 0
3.3 11.7 0
3.3 11.8 0
3.3 11.9 0
3.3 12.0 0
3.3 12.1 0
3.3 12.2 0
3.3 12.3 0
3.3 12.4 0
3.3 12.5 0
3.3 12.6 0
3.3 12.7 0
3.3 12.8 0
3.3 12.9 0
3.3 13.0 0
3.3 13.1 0
3.3 13.2 0
3.3 13.3 0
3.3 13.4 0
3.3 13.5 0
3.3 13.6 0
3.3 13.7 0
3.3 13.8 0
3.3 13.9 0
3.3 14.0 0
3.3 14.1 0
3.3 14.2 0
3.3 14.3 0
3.3 14.4 0
3.3 14.5 0
3.3 14.6 0
3.3 14.7 0
3.3 14.8 0
3.3 14.9 0
3.3 15.0 0
3.3 15.1 0
3.3 15.2 0
3.3 15.3 0
3.3 15.4 0
3.3 15.5 0
3.3 15.6 0
3.3 15.7 0
3.3 15.8 0
3.3 15.9 0
3.3 16.0 0
  
3.4 9.0 0
3.4 9.1 0
3.4 9.2 0
3.4 9.3 0
3.4 9.4 0
3.4 9.5 0
3.4 9.6 0
3.4 9.7 0
3.4 9.8 0
3.4 9.9 0
3.4 10.0 0
3.4 10.1 0
3.4 10.2 0
3.4 10.3 0
3.4 10.4 0
3.4 10.5 0
3.4 10.6 0
3.4 10.7 0
3.4 10.8 0
3.4 10.9 0
3.4 11.0 0
3.4 11.1 0
3.4 11.2 0
3.4 11.3 0
3.4 11.4 0
3.4 11.5 0
3.4 11.6 0
3.4 11.7 0
3.4 11.8 0
3.4 11.9 0
3.4 12.0 0
3.4 12.1 0
3.4 12.2 0
3.4 12.3 0
3.4 12.4 0
3.4 12.5 0
3.4 12.6 0
3.4 12.7 0
3.4 12.8 0
3.4 12.9 0
3.4 13.0 0
3.4 13.1 0
3.4 13.2 0
3.4 13.3 0
3.4 13.4 0
3.4 13.5 0
3.4 13.6 0
3.4 13.7 0
3.4 13.8 0
3.4 13.9 0
3.4 14.0 0
3.4 14.1 0
3.4 14.2 0
3.4 14.3 0
3.4 14.4 0
3.4 14.5 0
3.4 14.6 0
3.4 14.7 0
3.4 14.8 0
3.4 14.9 0
3.4 15.0 0
3.4 15.1 0
3.4 15.2 0
3.4 15.3 0
3.4 15.4 0
3.4 15.5 0
3.4 15.6 0
3.4 15.7 0
3.4 15.8 0
3.4 15.9 0
3.4 16.0 0
  
3.5 9.0 0
3.5 9.1 0
3.5 9.2 0
3.5 9.3 0
3.5 9.4 0
3.5 9.5 0
3.5 9.6 0
3.5 9.7 0
3.5 9.8 0
3.5 9.9 0
3.5 10.0 0
3.5 10.1 0
3.5 10.2 0
3.5 10.3 0
3.5 10.4 0
3.5 10.5 0
3.5 10.6 0
3.5 10.7 0
3.5 10.8 0
3.5 10.9 0
3.5 11.0 0
3.5 11.1 0
3.5 11.2 0
3.5 11.3 0
3.5 11.4 0
3.5 11.5 0
3.5 11.6 0
3.5 11.7 0
3.5 11.8 0
3.5 11.9 0
3.5 12.0 0
3.5 12.1 0
3.5 12.2 0
3.5 12.3 0
3.5 12.4 0
3.5 12.5 0
3.5 12.6 0
3.5 12.7 0
3.5 12.8 0
3.5 12.9 0
3.5 13.0 0
3.5 13.1 0
3.5 13.2 0
3.5 13.3 0
3.5 13.4 0
3.5 13.5 0
3.5 13.6 0
3.5 13.7 0
3.5 13.8 0
3.5 13.9 0
3.5 14.0 0
3.5 14.1 0
3.5 14.2 0
3.5 14.3 0
3.5 14.4 0
3.5 14.5 0
3.5 14.6 0
3.5 14.7 0
3.5 14.8 0
3.5 14.9 0
3.5 15.0 0
3.5 15.1 0
3.5 15.2 0
3.5 15.3 0
3.5 15.4 0
3.5 15.5 0
3.5 15.6 0
3.5 15.7 0
3.5 15.8 0
3.5 15.9 0
3.5 16.0 0
  
3.6 9.0 0
3.6 9.1 0
3.6 9.2 0
3.6 9.3 0
3.6 9.4 0
3.6 9.5 0
3.6 9.6 0
3.6 9.7 0
3.6 9.8 0
3.6 9.9 0
3.6 10.0 0
3.6 10.1 0
3.6 10.2 0
3.6 10.3 0
3.6 10.4 0
3.6 10.5 0
3.6 10.6 0
3.6 10.7 0
3.6 10.8 0
3.6 10.9 0
3.6 11.0 0
3.6 11.1 0
3.6 11.2 0
3.6 11.3 0
3.6 11.4 0
3.6 11.5 0
3.6 11.6 0
3.6 11.7 0
3.6 11.8 0
3.6 11.9 0
3.6 12.0 0
3.6 12.1 0
3.6 12.2 0
3.6 12.3 0
3.6 12.4 0
3.6 12.5 0
3.6 12.6 0
3.6 12.7 0
3.6 12.8 0
3.6 12.9 0
3.6 13.0 0
3.6 13.1 0
3.6 13.2 0
3.6 13.3 0
3.6 13.4 0
3.6 13.5 0
3.6 13.6 0
3.6 13.7 0
3.6 13.8 0
3.6 13.9 0
3.6 14.0 0
3.6 14.1 0
3.6 14.2 0
3.6 14.3 0
3.6 14.4 0
3.6 14.5 0
3.6 14.6 0
3.6 14.7 0
3.6 14.8 0
3.6 14.9 0
3.6 15.0 0
3.6 15.1 0
3.6 15.2 0
3.6 15.3 0
3.6 15.4 0
3.6 15.5 0
3.6 15.6 0
3.6 15.7 0
3.6 15.8 0
3.6 15.9 0
3.6 16.0 0
  
3.7 9.0 0
3.7 9.1 0
3.7 9.2 0
3.7 9.3 0
3.7 9.4 0
3.7 9.5 0
3.7 9.6 0
3.7 9.7 0
3.7 9.8 0
3.7 9.9 0
3.7 10.0 0
3.7 10.1 0
3.7 10.2 0
3.7 10.3 0
3.7 10.4 0
3.7 10.5 0
3.7 10.6 0
3.7 10.7 0
3.7 10.8 0
3.7 10.9 0
3.7 11.0 0
3.7 11.1 0
3.7 11.2 0
3.7 11.3 0
3.7 11.4 0
3.7 11.5 0
3.7 11.6 0
3.7 11.7 0
3.7 11.8 0
3.7 11.9 0
3.7 12.0 0
3.7 12.1 0
3.7 12.2 0
3.7 12.3 0
3.7 12.4 0
3.7 12.5 0
3.7 12.6 0
3.7 12.7 0
3.7 12.8 0
3.7 12.9 0
3.7 13.0 0
3.7 13.1 0
3.7 13.2 0
3.7 13.3 0
3.7 13.4 0
3.7 13.5 0
3.7 13.6 0
3.7 13.7 0
3.7 13.8 0
3.7 13.9 0
3.7 14.0 0
3.7 14.1 0
3.7 14.2 0
3.7 14.3 0
3.7 14.4 0
3.7 14.5 0
3.7 14.6 0
3.7 14.7 0
3.7 14.8 0
3.7 14.9 0
3.7 15.0 0
3.7 15.1 0
3.7 15.2 0
3.7 15.3 0
3.7 15.4 0
3.7 15.5 0
3.7 15.6 0
3.7 15.7 0
3.7 15.8 0
3.7 15.9 0
3.7 16.0 0
  
3.8 9.0 0
3.8 9.1 0
3.8 9.2 0
3.8 9.3 0
3.8 9.4 0
3.8 9.5 0
3.8 9.6 0
3.8 9.7 0
3.8 9.8 0
3.8 9.9 0
3.8 10.0 0
3.8 10.1 0
3.8 10.2 0
3.8 10.3 0
3.8 10.4 0
3.8 10.5 0
3.8 10.6 0
3.8 10.7 0
3.8 10.8 0
3.8 10.9 0
3.8 11.0 0
3.8 11.1 0
3.8 11.2 0
3.8 11.3 0
3.8 11.4 0
3.8 11.5 0
3.8 11.6 0
3.8 11.7 0
3.8 11.8 0
3.8 11.9 0
3.8 12.0 0
3.8 12.1 0
3.8 12.2 0
3.8 12.3 0
3.8 12.4 0
3.8 12.5 0
3.8 12.6 0
3.8 12.7 0
3.8 12.8 0
3.8 12.9 0
3.8 13.0 0
3.8 13.1 0
3.8 13.2 0
3.8 13.3 0
3.8 13.4 0
3.8 13.5 0
3.8 13.6 0
3.8 13.7 0
3.8 13.8 0
3.8 13.9 0
3.8 14.0 0
3.8 14.1 0
3.8 14.2 0
3.8 14.3 0
3.8 14.4 0
3.8 14.5 0
3.8 14.6 0
3.8 14.7 0
3.8 14.8 0
3.8 14.9 0
3.8 15.0 0
3.8 15.1 0
3.8 15.2 0
3.8 15.3 0
3.8 15.4 0
3.8 15.5 0
3.8 15.6 0
3.8 15.7 0
3.8 15.8 0
3.8 15.9 0
3.8 16.0 0
  
3.9 9.0 0
3.9 9.1 0
3.9 9.2 0
3.9 9.3 0
3.9 9.4 0
3.9 9.5 0
3.9 9.6 0
3.9 9.7 0
3.9 9.8 0
3.9 9.9 0
3.9 10.0 0
3.9 10.1 0
3.9 10.2 0
3.9 10.3 0
3.9 10.4 0
3.9 10.5 0
3.9 10.6 0
3.9 10.7 0
3.9 10.8 0
3.9 10.9 0
3.9 11.0 0
3.9 11.1 0
3.9 11.2 0
3.9 11.3 0
3.9 11.4 0
3.9 11.5 0
3.9 11.6 0
3.9 11.7 0
3.9 11.8 0
3.9 11.9 0
3.9 12.0 0
3.9 12.1 0
3.9 12.2 0
3.9 12.3 0
3.9 12.4 0
3.9 12.5 0
3.9 12.6 0
3.9 12.7 0
3.9 12.8 0
3.9 12.9 0
3.9 13.0 0
3.9 13.1 0
3.9 13.2 0
3.9 13.3 0
3.9 13.4 0
3.9 13.5 0
3.9 13.6 0
3.9 13.7 0
3.9 13.8 0
3.9 13.9 0
3.9 14.0 0
3.9 14.1 0
3.9 14.2 0
3.9 14.3 0
3.9 14.4 0
3.9 14.5 0
3.9 14.6 0
3.9 14.7 0
3.9 14.8 0
3.9 14.9 0
3.9 15.0 0
3.9 15.1 0
3.9 15.2 0
3.9 15.3 0
3.9 15.4 0
3.9 15.5 0
3.9 15.6 0
3.9 15.7 0
3.9 15.8 0
3.9 15.9 0
3.9 16.0 0


==> hist2d_LSP_K.dat <==
0.0 7.0 0
0.0 7.1 0
0.0 7.2 0
0.0 7.3 0
0.0 7.4 0
0.0 7.5 0
0.0 7.6 0
0.0 7.7 0
0.0 7.8 0
0.0 7.9 0
0.0 8.0 0
0.0 8.1 0
0.0 8.2 0
0.0 8.3 0
0.0 8.4 0
0.0 8.5 0
0.0 8.6 0
0.0 8.7 0
0.0 8.8 0
0.0 8.9 0
0.0 9.0 0
0.0 9.1 0
0.0 9.2 0
0.0 9.3 0
0.0 9.4 0
0.0 9.5 0
0.0 9.6 0
0.0 9.7 0
0.0 9.8 0
0.0 9.9 0
0.0 10.0 0
0.0 10.1 0
0.0 10.2 0
0.0 10.3 0
0.0 10.4 0
0.0 10.5 0
0.0 10.6 0
0.0 10.7 0
0.0 10.8 0
0.0 10.9 0
0.0 11.0 0
0.0 11.1 0
0.0 11.2 0
0.0 11.3 0
0.0 11.4 0
0.0 11.5 0
0.0 11.6 0
0.0 11.7 0
0.0 11.8 0
0.0 11.9 0
0.0 12.0 0
0.0 12.1 0
0.0 12.2 0
0.0 12.3 0
0.0 12.4 0
0.0 12.5 0
0.0 12.6 0
0.0 12.7 0
0.0 12.8 0
0.0 12.9 0
0.0 13.0 0
0.0 13.1 0
0.0 13.2 0
0.0 13.3 0
0.0 13.4 0
0.0 13.5 0
0.0 13.6 0
0.0 13.7 0
0.0 13.8 0
0.0 13.9 0
0.0 14.0 0
0.0 14.1 0
0.0 14.2 0
0.0 14.3 0
0.0 14.4 0
0.0 14.5 0
0.0 14.6 0
0.0 14.7 0
0.0 14.8 0
0.0 14.9 0
0.0 15.0 0
0.0 15.1 0
0.0 15.2 0
0.0 15.3 0
0.0 15.4 0
0.0 15.5 0
0.0 15.6 0
0.0 15.7 0
0.0 15.8 0
0.0 15.9 0
0.0 16.0 0

0.1 7.0 0
0.1 7.1 0
0.1 7.2 0
0.1 7.3 0
0.1 7.4 0
0.1 7.5 0
0.1 7.6 0
0.1 7.7 0
0.1 7.8 0
0.1 7.9 0
0.1 8.0 0
0.1 8.1 0
0.1 8.2 0
0.1 8.3 0
0.1 8.4 0
0.1 8.5 0
0.1 8.6 0
0.1 8.7 0
0.1 8.8 0
0.1 8.9 0
0.1 9.0 0
0.1 9.1 0
0.1 9.2 0
0.1 9.3 0
0.1 9.4 0
0.1 9.5 0
0.1 9.6 0
0.1 9.7 0
0.1 9.8 0
0.1 9.9 0
0.1 10.0 0
0.1 10.1 0
0.1 10.2 0
0.1 10.3 0
0.1 10.4 0
0.1 10.5 0
0.1 10.6 0
0.1 10.7 0
0.1 10.8 0
0.1 10.9 0
0.1 11.0 0
0.1 11.1 0
0.1 11.2 0
0.1 11.3 0
0.1 11.4 0
0.1 11.5 0
0.1 11.6 0
0.1 11.7 0
0.1 11.8 0
0.1 11.9 0
0.1 12.0 0
0.1 12.1 0
0.1 12.2 0
0.1 12.3 0
0.1 12.4 0
0.1 12.5 0
0.1 12.6 0
0.1 12.7 0
0.1 12.8 0
0.1 12.9 0
0.1 13.0 0
0.1 13.1 0
0.1 13.2 0
0.1 13.3 0
0.1 13.4 0
0.1 13.5 0
0.1 13.6 0
0.1 13.7 0
0.1 13.8 0
0.1 13.9 0
0.1 14.0 0
0.1 14.1 0
0.1 14.2 0
0.1 14.3 0
0.1 14.4 0
0.1 14.5 0
0.1 14.6 0
0.1 14.7 0
0.1 14.8 0
0.1 14.9 0
0.1 15.0 0
0.1 15.1 0
0.1 15.2 0
0.1 15.3 0
0.1 15.4 0
0.1 15.5 0
0.1 15.6 0
0.1 15.7 0
0.1 15.8 0
0.1 15.9 0
0.1 16.0 0

0.2 7.0 0
0.2 7.1 0
0.2 7.2 0
0.2 7.3 0
0.2 7.4 0
0.2 7.5 0
0.2 7.6 0
0.2 7.7 0
0.2 7.8 0
0.2 7.9 0
0.2 8.0 0
0.2 8.1 0
0.2 8.2 0
0.2 8.3 0
0.2 8.4 0
0.2 8.5 0
0.2 8.6 0
0.2 8.7 0
0.2 8.8 0
0.2 8.9 0
0.2 9.0 0
0.2 9.1 0
0.2 9.2 0
0.2 9.3 0
0.2 9.4 0
0.2 9.5 0
0.2 9.6 0
0.2 9.7 0
0.2 9.8 0
0.2 9.9 0
0.2 10.0 0
0.2 10.1 0
0.2 10.2 0
0.2 10.3 0
0.2 10.4 0
0.2 10.5 0
0.2 10.6 0
0.2 10.7 0
0.2 10.8 0
0.2 10.9 0
0.2 11.0 0
0.2 11.1 0
0.2 11.2 0
0.2 11.3 0
0.2 11.4 0
0.2 11.5 0
0.2 11.6 0
0.2 11.7 0
0.2 11.8 0
0.2 11.9 0
0.2 12.0 0
0.2 12.1 0
0.2 12.2 0
0.2 12.3 0
0.2 12.4 0
0.2 12.5 0
0.2 12.6 0
0.2 12.7 0
0.2 12.8 0
0.2 12.9 0
0.2 13.0 0
0.2 13.1 0
0.2 13.2 0
0.2 13.3 0
0.2 13.4 0
0.2 13.5 0
0.2 13.6 0
0.2 13.7 0
0.2 13.8 0
0.2 13.9 0
0.2 14.0 0
0.2 14.1 0
0.2 14.2 0
0.2 14.3 0
0.2 14.4 0
0.2 14.5 0
0.2 14.6 0
0.2 14.7 0
0.2 14.8 0
0.2 14.9 0
0.2 15.0 0
0.2 15.1 0
0.2 15.2 0
0.2 15.3 0
0.2 15.4 0
0.2 15.5 0
0.2 15.6 0
0.2 15.7 0
0.2 15.8 0
0.2 15.9 0
0.2 16.0 0

0.3 7.0 0
0.3 7.1 0
0.3 7.2 0
0.3 7.3 0
0.3 7.4 0
0.3 7.5 0
0.3 7.6 0
0.3 7.7 0
0.3 7.8 0
0.3 7.9 0
0.3 8.0 0
0.3 8.1 0
0.3 8.2 0
0.3 8.3 0
0.3 8.4 0
0.3 8.5 0
0.3 8.6 0
0.3 8.7 0
0.3 8.8 0
0.3 8.9 0
0.3 9.0 0
0.3 9.1 0
0.3 9.2 0
0.3 9.3 0
0.3 9.4 0
0.3 9.5 0
0.3 9.6 0
0.3 9.7 0
0.3 9.8 0
0.3 9.9 0
0.3 10.0 0
0.3 10.1 0
0.3 10.2 0
0.3 10.3 0
0.3 10.4 0
0.3 10.5 0
0.3 10.6 0
0.3 10.7 0
0.3 10.8 0
0.3 10.9 0
0.3 11.0 0
0.3 11.1 0
0.3 11.2 0
0.3 11.3 0
0.3 11.4 0
0.3 11.5 0
0.3 11.6 0
0.3 11.7 0
0.3 11.8 0
0.3 11.9 0
0.3 12.0 0
0.3 12.1 0
0.3 12.2 0
0.3 12.3 0
0.3 12.4 0
0.3 12.5 0
0.3 12.6 1
0.3 12.7 0
0.3 12.8 2
0.3 12.9 1
0.3 13.0 1
0.3 13.1 2
0.3 13.2 2
0.3 13.3 2
0.3 13.4 2
0.3 13.5 2
0.3 13.6 3
0.3 13.7 2
0.3 13.8 0
0.3 13.9 1
0.3 14.0 0
0.3 14.1 0
0.3 14.2 0
0.3 14.3 0
0.3 14.4 0
0.3 14.5 0
0.3 14.6 0
0.3 14.7 0
0.3 14.8 0
0.3 14.9 0
0.3 15.0 0
0.3 15.1 0
0.3 15.2 0
0.3 15.3 0
0.3 15.4 0
0.3 15.5 0
0.3 15.6 0
0.3 15.7 0
0.3 15.8 0
0.3 15.9 0
0.3 16.0 0

0.4 7.0 0
0.4 7.1 0
0.4 7.2 0
0.4 7.3 0
0.4 7.4 0
0.4 7.5 0
0.4 7.6 0
0.4 7.7 0
0.4 7.8 0
0.4 7.9 0
0.4 8.0 0
0.4 8.1 0
0.4 8.2 0
0.4 8.3 0
0.4 8.4 0
0.4 8.5 0
0.4 8.6 0
0.4 8.7 0
0.4 8.8 0
0.4 8.9 0
0.4 9.0 0
0.4 9.1 0
0.4 9.2 0
0.4 9.3 0
0.4 9.4 0
0.4 9.5 0
0.4 9.6 0
0.4 9.7 0
0.4 9.8 0
0.4 9.9 0
0.4 10.0 0
0.4 10.1 0
0.4 10.2 0
0.4 10.3 0
0.4 10.4 0
0.4 10.5 0
0.4 10.6 0
0.4 10.7 0
0.4 10.8 0
0.4 10.9 0
0.4 11.0 0
0.4 11.1 0
0.4 11.2 0
0.4 11.3 0
0.4 11.4 0
0.4 11.5 0
0.4 11.6 0
0.4 11.7 0
0.4 11.8 0
0.4 11.9 0
0.4 12.0 0
0.4 12.1 0
0.4 12.2 0
0.4 12.3 1
0.4 12.4 0
0.4 12.5 1
0.4 12.6 0
0.4 12.7 0
0.4 12.8 0
0.4 12.9 1
0.4 13.0 2
0.4 13.1 0
0.4 13.2 2
0.4 13.3 2
0.4 13.4 3
0.4 13.5 2
0.4 13.6 2
0.4 13.7 2
0.4 13.8 1
0.4 13.9 1
0.4 14.0 0
0.4 14.1 0
0.4 14.2 0
0.4 14.3 0
0.4 14.4 0
0.4 14.5 0
0.4 14.6 0
0.4 14.7 0
0.4 14.8 0
0.4 14.9 0
0.4 15.0 0
0.4 15.1 0
0.4 15.2 0
0.4 15.3 0
0.4 15.4 0
0.4 15.5 0
0.4 15.6 0
0.4 15.7 0
0.4 15.8 0
0.4 15.9 0
0.4 16.0 0

0.5 7.0 0
0.5 7.1 0
0.5 7.2 0
0.5 7.3 0
0.5 7.4 0
0.5 7.5 0
0.5 7.6 0
0.5 7.7 0
0.5 7.8 0
0.5 7.9 0
0.5 8.0 0
0.5 8.1 0
0.5 8.2 0
0.5 8.3 0
0.5 8.4 0
0.5 8.5 0
0.5 8.6 0
0.5 8.7 0
0.5 8.8 0
0.5 8.9 0
0.5 9.0 0
0.5 9.1 0
0.5 9.2 0
0.5 9.3 0
0.5 9.4 0
0.5 9.5 0
0.5 9.6 0
0.5 9.7 0
0.5 9.8 0
0.5 9.9 0
0.5 10.0 0
0.5 10.1 0
0.5 10.2 0
0.5 10.3 0
0.5 10.4 0
0.5 10.5 0
0.5 10.6 0
0.5 10.7 0
0.5 10.8 0
0.5 10.9 0
0.5 11.0 0
0.5 11.1 0
0.5 11.2 0
0.5 11.3 0
0.5 11.4 0
0.5 11.5 0
0.5 11.6 0
0.5 11.7 0
0.5 11.8 0
0.5 11.9 0
0.5 12.0 0
0.5 12.1 0
0.5 12.2 0
0.5 12.3 0
0.5 12.4 0
0.5 12.5 0
0.5 12.6 0
0.5 12.7 1
0.5 12.8 0
0.5 12.9 1
0.5 13.0 0
0.5 13.1 1
0.5 13.2 0
0.5 13.3 1
0.5 13.4 0
0.5 13.5 1
0.5 13.6 0
0.5 13.7 0
0.5 13.8 2
0.5 13.9 0
0.5 14.0 1
0.5 14.1 0
0.5 14.2 0
0.5 14.3 0
0.5 14.4 0
0.5 14.5 0
0.5 14.6 0
0.5 14.7 0
0.5 14.8 0
0.5 14.9 0
0.5 15.0 0
0.5 15.1 0
0.5 15.2 0
0.5 15.3 0
0.5 15.4 0
0.5 15.5 0
0.5 15.6 0
0.5 15.7 0
0.5 15.8 0
0.5 15.9 0
0.5 16.0 0

0.6 7.0 0
0.6 7.1 0
0.6 7.2 0
0.6 7.3 0
0.6 7.4 0
0.6 7.5 0
0.6 7.6 0
0.6 7.7 0
0.6 7.8 0
0.6 7.9 0
0.6 8.0 0
0.6 8.1 0
0.6 8.2 0
0.6 8.3 0
0.6 8.4 0
0.6 8.5 0
0.6 8.6 0
0.6 8.7 0
0.6 8.8 0
0.6 8.9 0
0.6 9.0 0
0.6 9.1 0
0.6 9.2 0
0.6 9.3 0
0.6 9.4 0
0.6 9.5 0
0.6 9.6 0
0.6 9.7 0
0.6 9.8 0
0.6 9.9 0
0.6 10.0 0
0.6 10.1 0
0.6 10.2 0
0.6 10.3 0
0.6 10.4 0
0.6 10.5 0
0.6 10.6 0
0.6 10.7 0
0.6 10.8 0
0.6 10.9 0
0.6 11.0 0
0.6 11.1 0
0.6 11.2 0
0.6 11.3 0
0.6 11.4 0
0.6 11.5 0
0.6 11.6 0
0.6 11.7 0
0.6 11.8 0
0.6 11.9 0
0.6 12.0 0
0.6 12.1 0
0.6 12.2 0
0.6 12.3 0
0.6 12.4 0
0.6 12.5 0
0.6 12.6 0
0.6 12.7 0
0.6 12.8 0
0.6 12.9 0
0.6 13.0 0
0.6 13.1 0
0.6 13.2 0
0.6 13.3 0
0.6 13.4 0
0.6 13.5 1
0.6 13.6 0
0.6 13.7 0
0.6 13.8 0
0.6 13.9 0
0.6 14.0 0
0.6 14.1 0
0.6 14.2 0
0.6 14.3 0
0.6 14.4 0
0.6 14.5 0
0.6 14.6 0
0.6 14.7 0
0.6 14.8 0
0.6 14.9 0
0.6 15.0 0
0.6 15.1 0
0.6 15.2 0
0.6 15.3 0
0.6 15.4 0
0.6 15.5 0
0.6 15.6 0
0.6 15.7 0
0.6 15.8 0
0.6 15.9 0
0.6 16.0 0

0.7 7.0 0
0.7 7.1 0
0.7 7.2 0
0.7 7.3 0
0.7 7.4 0
0.7 7.5 0
0.7 7.6 0
0.7 7.7 0
0.7 7.8 0
0.7 7.9 0
0.7 8.0 0
0.7 8.1 0
0.7 8.2 0
0.7 8.3 0
0.7 8.4 0
0.7 8.5 0
0.7 8.6 0
0.7 8.7 0
0.7 8.8 0
0.7 8.9 0
0.7 9.0 0
0.7 9.1 0
0.7 9.2 0
0.7 9.3 0
0.7 9.4 0
0.7 9.5 0
0.7 9.6 0
0.7 9.7 0
0.7 9.8 0
0.7 9.9 0
0.7 10.0 0
0.7 10.1 0
0.7 10.2 0
0.7 10.3 0
0.7 10.4 0
0.7 10.5 0
0.7 10.6 0
0.7 10.7 0
0.7 10.8 0
0.7 10.9 0
0.7 11.0 0
0.7 11.1 0
0.7 11.2 0
0.7 11.3 0
0.7 11.4 0
0.7 11.5 0
0.7 11.6 0
0.7 11.7 0
0.7 11.8 0
0.7 11.9 0
0.7 12.0 0
0.7 12.1 0
0.7 12.2 0
0.7 12.3 0
0.7 12.4 0
0.7 12.5 0
0.7 12.6 0
0.7 12.7 0
0.7 12.8 0
0.7 12.9 0
0.7 13.0 0
0.7 13.1 0
0.7 13.2 0
0.7 13.3 0
0.7 13.4 0
0.7 13.5 0
0.7 13.6 0
0.7 13.7 0
0.7 13.8 0
0.7 13.9 0
0.7 14.0 0
0.7 14.1 0
0.7 14.2 0
0.7 14.3 0
0.7 14.4 0
0.7 14.5 0
0.7 14.6 0
0.7 14.7 0
0.7 14.8 0
0.7 14.9 0
0.7 15.0 0
0.7 15.1 0
0.7 15.2 0
0.7 15.3 0
0.7 15.4 0
0.7 15.5 0
0.7 15.6 0
0.7 15.7 0
0.7 15.8 0
0.7 15.9 0
0.7 16.0 0

0.8 7.0 0
0.8 7.1 0
0.8 7.2 0
0.8 7.3 0
0.8 7.4 0
0.8 7.5 0
0.8 7.6 0
0.8 7.7 0
0.8 7.8 0
0.8 7.9 0
0.8 8.0 0
0.8 8.1 0
0.8 8.2 0
0.8 8.3 0
0.8 8.4 0
0.8 8.5 0
0.8 8.6 0
0.8 8.7 0
0.8 8.8 0
0.8 8.9 0
0.8 9.0 0
0.8 9.1 0
0.8 9.2 0
0.8 9.3 0
0.8 9.4 0
0.8 9.5 0
0.8 9.6 0
0.8 9.7 0
0.8 9.8 0
0.8 9.9 0
0.8 10.0 0
0.8 10.1 0
0.8 10.2 0
0.8 10.3 0
0.8 10.4 0
0.8 10.5 0
0.8 10.6 0
0.8 10.7 0
0.8 10.8 0
0.8 10.9 0
0.8 11.0 0
0.8 11.1 0
0.8 11.2 0
0.8 11.3 0
0.8 11.4 0
0.8 11.5 0
0.8 11.6 0
0.8 11.7 0
0.8 11.8 0
0.8 11.9 0
0.8 12.0 0
0.8 12.1 0
0.8 12.2 0
0.8 12.3 0
0.8 12.4 0
0.8 12.5 0
0.8 12.6 0
0.8 12.7 0
0.8 12.8 0
0.8 12.9 0
0.8 13.0 0
0.8 13.1 0
0.8 13.2 0
0.8 13.3 0
0.8 13.4 0
0.8 13.5 0
0.8 13.6 0
0.8 13.7 1
0.8 13.8 0
0.8 13.9 0
0.8 14.0 1
0.8 14.1 0
0.8 14.2 0
0.8 14.3 0
0.8 14.4 0
0.8 14.5 0
0.8 14.6 0
0.8 14.7 0
0.8 14.8 0
0.8 14.9 0
0.8 15.0 0
0.8 15.1 0
0.8 15.2 0
0.8 15.3 0
0.8 15.4 0
0.8 15.5 0
0.8 15.6 0
0.8 15.7 0
0.8 15.8 0
0.8 15.9 0
0.8 16.0 0

0.9 7.0 0
0.9 7.1 0
0.9 7.2 0
0.9 7.3 0
0.9 7.4 0
0.9 7.5 0
0.9 7.6 0
0.9 7.7 0
0.9 7.8 0
0.9 7.9 0
0.9 8.0 0
0.9 8.1 0
0.9 8.2 0
0.9 8.3 0
0.9 8.4 0
0.9 8.5 0
0.9 8.6 0
0.9 8.7 0
0.9 8.8 0
0.9 8.9 0
0.9 9.0 0
0.9 9.1 0
0.9 9.2 0
0.9 9.3 0
0.9 9.4 0
0.9 9.5 0
0.9 9.6 0
0.9 9.7 0
0.9 9.8 0
0.9 9.9 0
0.9 10.0 0
0.9 10.1 0
0.9 10.2 0
0.9 10.3 0
0.9 10.4 0
0.9 10.5 0
0.9 10.6 0
0.9 10.7 0
0.9 10.8 0
0.9 10.9 0
0.9 11.0 0
0.9 11.1 0
0.9 11.2 0
0.9 11.3 0
0.9 11.4 0
0.9 11.5 0
0.9 11.6 0
0.9 11.7 0
0.9 11.8 0
0.9 11.9 0
0.9 12.0 0
0.9 12.1 0
0.9 12.2 0
0.9 12.3 0
0.9 12.4 0
0.9 12.5 0
0.9 12.6 0
0.9 12.7 0
0.9 12.8 0
0.9 12.9 0
0.9 13.0 0
0.9 13.1 0
0.9 13.2 0
0.9 13.3 0
0.9 13.4 1
0.9 13.5 3
0.9 13.6 3
0.9 13.7 1
0.9 13.8 1
0.9 13.9 1
0.9 14.0 1
0.9 14.1 0
0.9 14.2 0
0.9 14.3 0
0.9 14.4 0
0.9 14.5 0
0.9 14.6 0
0.9 14.7 0
0.9 14.8 0
0.9 14.9 0
0.9 15.0 0
0.9 15.1 0
0.9 15.2 0
0.9 15.3 0
0.9 15.4 0
0.9 15.5 0
0.9 15.6 0
0.9 15.7 0
0.9 15.8 0
0.9 15.9 0
0.9 16.0 0

1.0 7.0 0
1.0 7.1 0
1.0 7.2 0
1.0 7.3 0
1.0 7.4 0
1.0 7.5 0
1.0 7.6 0
1.0 7.7 0
1.0 7.8 0
1.0 7.9 0
1.0 8.0 0
1.0 8.1 0
1.0 8.2 0
1.0 8.3 0
1.0 8.4 0
1.0 8.5 0
1.0 8.6 0
1.0 8.7 0
1.0 8.8 0
1.0 8.9 0
1.0 9.0 0
1.0 9.1 0
1.0 9.2 0
1.0 9.3 0
1.0 9.4 0
1.0 9.5 0
1.0 9.6 0
1.0 9.7 0
1.0 9.8 0
1.0 9.9 0
1.0 10.0 0
1.0 10.1 0
1.0 10.2 0
1.0 10.3 0
1.0 10.4 0
1.0 10.5 0
1.0 10.6 0
1.0 10.7 0
1.0 10.8 0
1.0 10.9 0
1.0 11.0 0
1.0 11.1 0
1.0 11.2 0
1.0 11.3 0
1.0 11.4 0
1.0 11.5 0
1.0 11.6 0
1.0 11.7 0
1.0 11.8 0
1.0 11.9 0
1.0 12.0 0
1.0 12.1 0
1.0 12.2 0
1.0 12.3 0
1.0 12.4 0
1.0 12.5 0
1.0 12.6 0
1.0 12.7 1
1.0 12.8 0
1.0 12.9 0
1.0 13.0 1
1.0 13.1 1
1.0 13.2 5
1.0 13.3 5
1.0 13.4 5
1.0 13.5 13
1.0 13.6 10
1.0 13.7 12
1.0 13.8 11
1.0 13.9 7
1.0 14.0 1
1.0 14.1 1
1.0 14.2 0
1.0 14.3 0
1.0 14.4 0
1.0 14.5 0
1.0 14.6 0
1.0 14.7 0
1.0 14.8 0
1.0 14.9 0
1.0 15.0 0
1.0 15.1 0
1.0 15.2 0
1.0 15.3 0
1.0 15.4 0
1.0 15.5 0
1.0 15.6 0
1.0 15.7 0
1.0 15.8 0
1.0 15.9 0
1.0 16.0 0

1.1 7.0 0
1.1 7.1 0
1.1 7.2 0
1.1 7.3 0
1.1 7.4 0
1.1 7.5 0
1.1 7.6 0
1.1 7.7 0
1.1 7.8 0
1.1 7.9 0
1.1 8.0 0
1.1 8.1 0
1.1 8.2 0
1.1 8.3 0
1.1 8.4 0
1.1 8.5 0
1.1 8.6 0
1.1 8.7 0
1.1 8.8 0
1.1 8.9 0
1.1 9.0 0
1.1 9.1 0
1.1 9.2 0
1.1 9.3 0
1.1 9.4 0
1.1 9.5 0
1.1 9.6 0
1.1 9.7 0
1.1 9.8 0
1.1 9.9 0
1.1 10.0 0
1.1 10.1 0
1.1 10.2 0
1.1 10.3 0
1.1 10.4 0
1.1 10.5 0
1.1 10.6 0
1.1 10.7 0
1.1 10.8 0
1.1 10.9 0
1.1 11.0 0
1.1 11.1 0
1.1 11.2 0
1.1 11.3 0
1.1 11.4 0
1.1 11.5 0
1.1 11.6 0
1.1 11.7 0
1.1 11.8 0
1.1 11.9 0
1.1 12.0 0
1.1 12.1 0
1.1 12.2 0
1.1 12.3 0
1.1 12.4 0
1.1 12.5 2
1.1 12.6 1
1.1 12.7 1
1.1 12.8 4
1.1 12.9 5
1.1 13.0 12
1.1 13.1 10
1.1 13.2 22
1.1 13.3 39
1.1 13.4 52
1.1 13.5 46
1.1 13.6 29
1.1 13.7 10
1.1 13.8 3
1.1 13.9 0
1.1 14.0 0
1.1 14.1 0
1.1 14.2 0
1.1 14.3 0
1.1 14.4 0
1.1 14.5 0
1.1 14.6 0
1.1 14.7 0
1.1 14.8 0
1.1 14.9 0
1.1 15.0 0
1.1 15.1 0
1.1 15.2 0
1.1 15.3 0
1.1 15.4 0
1.1 15.5 0
1.1 15.6 0
1.1 15.7 0
1.1 15.8 0
1.1 15.9 0
1.1 16.0 0

1.2 7.0 0
1.2 7.1 0
1.2 7.2 0
1.2 7.3 0
1.2 7.4 0
1.2 7.5 0
1.2 7.6 0
1.2 7.7 0
1.2 7.8 0
1.2 7.9 0
1.2 8.0 0
1.2 8.1 0
1.2 8.2 0
1.2 8.3 0
1.2 8.4 0
1.2 8.5 0
1.2 8.6 0
1.2 8.7 0
1.2 8.8 0
1.2 8.9 0
1.2 9.0 0
1.2 9.1 0
1.2 9.2 0
1.2 9.3 0
1.2 9.4 0
1.2 9.5 0
1.2 9.6 0
1.2 9.7 0
1.2 9.8 0
1.2 9.9 0
1.2 10.0 0
1.2 10.1 0
1.2 10.2 0
1.2 10.3 0
1.2 10.4 0
1.2 10.5 0
1.2 10.6 0
1.2 10.7 0
1.2 10.8 0
1.2 10.9 0
1.2 11.0 0
1.2 11.1 0
1.2 11.2 0
1.2 11.3 0
1.2 11.4 0
1.2 11.5 0
1.2 11.6 0
1.2 11.7 0
1.2 11.8 0
1.2 11.9 0
1.2 12.0 0
1.2 12.1 0
1.2 12.2 1
1.2 12.3 2
1.2 12.4 4
1.2 12.5 3
1.2 12.6 7
1.2 12.7 20
1.2 12.8 21
1.2 12.9 49
1.2 13.0 87
1.2 13.1 115
1.2 13.2 147
1.2 13.3 110
1.2 13.4 66
1.2 13.5 21
1.2 13.6 6
1.2 13.7 7
1.2 13.8 4
1.2 13.9 2
1.2 14.0 1
1.2 14.1 1
1.2 14.2 0
1.2 14.3 0
1.2 14.4 0
1.2 14.5 0
1.2 14.6 0
1.2 14.7 0
1.2 14.8 0
1.2 14.9 0
1.2 15.0 0
1.2 15.1 0
1.2 15.2 0
1.2 15.3 0
1.2 15.4 0
1.2 15.5 0
1.2 15.6 0
1.2 15.7 0
1.2 15.8 0
1.2 15.9 0
1.2 16.0 0

1.3 7.0 0
1.3 7.1 0
1.3 7.2 0
1.3 7.3 0
1.3 7.4 0
1.3 7.5 0
1.3 7.6 0
1.3 7.7 0
1.3 7.8 0
1.3 7.9 0
1.3 8.0 0
1.3 8.1 0
1.3 8.2 0
1.3 8.3 0
1.3 8.4 0
1.3 8.5 0
1.3 8.6 0
1.3 8.7 0
1.3 8.8 0
1.3 8.9 0
1.3 9.0 0
1.3 9.1 0
1.3 9.2 0
1.3 9.3 0
1.3 9.4 0
1.3 9.5 0
1.3 9.6 0
1.3 9.7 0
1.3 9.8 0
1.3 9.9 0
1.3 10.0 0
1.3 10.1 0
1.3 10.2 0
1.3 10.3 0
1.3 10.4 0
1.3 10.5 0
1.3 10.6 0
1.3 10.7 0
1.3 10.8 0
1.3 10.9 0
1.3 11.0 0
1.3 11.1 0
1.3 11.2 0
1.3 11.3 0
1.3 11.4 0
1.3 11.5 0
1.3 11.6 0
1.3 11.7 0
1.3 11.8 1
1.3 11.9 0
1.3 12.0 0
1.3 12.1 0
1.3 12.2 2
1.3 12.3 2
1.3 12.4 10
1.3 12.5 39
1.3 12.6 68
1.3 12.7 108
1.3 12.8 154
1.3 12.9 173
1.3 13.0 140
1.3 13.1 61
1.3 13.2 32
1.3 13.3 38
1.3 13.4 20
1.3 13.5 16
1.3 13.6 9
1.3 13.7 9
1.3 13.8 2
1.3 13.9 1
1.3 14.0 1
1.3 14.1 0
1.3 14.2 0
1.3 14.3 0
1.3 14.4 0
1.3 14.5 0
1.3 14.6 0
1.3 14.7 0
1.3 14.8 0
1.3 14.9 0
1.3 15.0 0
1.3 15.1 0
1.3 15.2 0
1.3 15.3 0
1.3 15.4 0
1.3 15.5 0
1.3 15.6 0
1.3 15.7 0
1.3 15.8 0
1.3 15.9 0
1.3 16.0 0

1.4 7.0 0
1.4 7.1 0
1.4 7.2 0
1.4 7.3 0
1.4 7.4 0
1.4 7.5 0
1.4 7.6 0
1.4 7.7 0
1.4 7.8 0
1.4 7.9 0
1.4 8.0 0
1.4 8.1 0
1.4 8.2 0
1.4 8.3 0
1.4 8.4 0
1.4 8.5 0
1.4 8.6 0
1.4 8.7 0
1.4 8.8 0
1.4 8.9 0
1.4 9.0 0
1.4 9.1 0
1.4 9.2 0
1.4 9.3 0
1.4 9.4 0
1.4 9.5 0
1.4 9.6 0
1.4 9.7 0
1.4 9.8 0
1.4 9.9 0
1.4 10.0 0
1.4 10.1 0
1.4 10.2 0
1.4 10.3 0
1.4 10.4 0
1.4 10.5 0
1.4 10.6 0
1.4 10.7 0
1.4 10.8 0
1.4 10.9 1
1.4 11.0 0
1.4 11.1 0
1.4 11.2 0
1.4 11.3 1
1.4 11.4 0
1.4 11.5 0
1.4 11.6 1
1.4 11.7 1
1.4 11.8 1
1.4 11.9 0
1.4 12.0 0
1.4 12.1 8
1.4 12.2 21
1.4 12.3 48
1.4 12.4 89
1.4 12.5 133
1.4 12.6 129
1.4 12.7 90
1.4 12.8 66
1.4 12.9 86
1.4 13.0 135
1.4 13.1 122
1.4 13.2 72
1.4 13.3 42
1.4 13.4 18
1.4 13.5 12
1.4 13.6 13
1.4 13.7 3
1.4 13.8 0
1.4 13.9 1
1.4 14.0 0
1.4 14.1 0
1.4 14.2 0
1.4 14.3 0
1.4 14.4 1
1.4 14.5 0
1.4 14.6 0
1.4 14.7 0
1.4 14.8 0
1.4 14.9 0
1.4 15.0 0
1.4 15.1 0
1.4 15.2 0
1.4 15.3 0
1.4 15.4 0
1.4 15.5 0
1.4 15.6 0
1.4 15.7 0
1.4 15.8 0
1.4 15.9 0
1.4 16.0 0

1.5 7.0 0
1.5 7.1 0
1.5 7.2 0
1.5 7.3 0
1.5 7.4 0
1.5 7.5 0
1.5 7.6 0
1.5 7.7 0
1.5 7.8 0
1.5 7.9 0
1.5 8.0 0
1.5 8.1 0
1.5 8.2 0
1.5 8.3 0
1.5 8.4 0
1.5 8.5 0
1.5 8.6 0
1.5 8.7 0
1.5 8.8 0
1.5 8.9 0
1.5 9.0 0
1.5 9.1 0
1.5 9.2 0
1.5 9.3 0
1.5 9.4 0
1.5 9.5 0
1.5 9.6 0
1.5 9.7 0
1.5 9.8 1
1.5 9.9 0
1.5 10.0 0
1.5 10.1 0
1.5 10.2 0
1.5 10.3 0
1.5 10.4 0
1.5 10.5 0
1.5 10.6 0
1.5 10.7 0
1.5 10.8 0
1.5 10.9 0
1.5 11.0 0
1.5 11.1 0
1.5 11.2 0
1.5 11.3 0
1.5 11.4 0
1.5 11.5 0
1.5 11.6 1
1.5 11.7 1
1.5 11.8 10
1.5 11.9 8
1.5 12.0 19
1.5 12.1 28
1.5 12.2 52
1.5 12.3 66
1.5 12.4 44
1.5 12.5 69
1.5 12.6 164
1.5 12.7 227
1.5 12.8 198
1.5 12.9 131
1.5 13.0 68
1.5 13.1 39
1.5 13.2 25
1.5 13.3 15
1.5 13.4 15
1.5 13.5 5
1.5 13.6 0
1.5 13.7 1
1.5 13.8 3
1.5 13.9 2
1.5 14.0 1
1.5 14.1 1
1.5 14.2 0
1.5 14.3 0
1.5 14.4 0
1.5 14.5 0
1.5 14.6 0
1.5 14.7 0
1.5 14.8 0
1.5 14.9 0
1.5 15.0 0
1.5 15.1 0
1.5 15.2 0
1.5 15.3 0
1.5 15.4 0
1.5 15.5 0
1.5 15.6 0
1.5 15.7 0
1.5 15.8 0
1.5 15.9 0
1.5 16.0 0

1.6 7.0 0
1.6 7.1 0
1.6 7.2 0
1.6 7.3 0
1.6 7.4 0
1.6 7.5 0
1.6 7.6 0
1.6 7.7 0
1.6 7.8 0
1.6 7.9 0
1.6 8.0 0
1.6 8.1 0
1.6 8.2 0
1.6 8.3 0
1.6 8.4 0
1.6 8.5 0
1.6 8.6 0
1.6 8.7 0
1.6 8.8 0
1.6 8.9 0
1.6 9.0 0
1.6 9.1 0
1.6 9.2 0
1.6 9.3 0
1.6 9.4 0
1.6 9.5 0
1.6 9.6 0
1.6 9.7 0
1.6 9.8 0
1.6 9.9 0
1.6 10.0 0
1.6 10.1 0
1.6 10.2 0
1.6 10.3 0
1.6 10.4 0
1.6 10.5 0
1.6 10.6 0
1.6 10.7 0
1.6 10.8 2
1.6 10.9 0
1.6 11.0 0
1.6 11.1 0
1.6 11.2 1
1.6 11.3 0
1.6 11.4 2
1.6 11.5 1
1.6 11.6 13
1.6 11.7 9
1.6 11.8 15
1.6 11.9 3
1.6 12.0 16
1.6 12.1 25
1.6 12.2 83
1.6 12.3 151
1.6 12.4 228
1.6 12.5 233
1.6 12.6 168
1.6 12.7 70
1.6 12.8 56
1.6 12.9 32
1.6 13.0 27
1.6 13.1 20
1.6 13.2 18
1.6 13.3 5
1.6 13.4 8
1.6 13.5 2
1.6 13.6 2
1.6 13.7 3
1.6 13.8 0
1.6 13.9 0
1.6 14.0 1
1.6 14.1 0
1.6 14.2 0
1.6 14.3 0
1.6 14.4 0
1.6 14.5 0
1.6 14.6 0
1.6 14.7 0
1.6 14.8 0
1.6 14.9 0
1.6 15.0 0
1.6 15.1 0
1.6 15.2 0
1.6 15.3 0
1.6 15.4 0
1.6 15.5 0
1.6 15.6 0
1.6 15.7 0
1.6 15.8 0
1.6 15.9 0
1.6 16.0 0

1.7 7.0 0
1.7 7.1 0
1.7 7.2 0
1.7 7.3 0
1.7 7.4 0
1.7 7.5 0
1.7 7.6 0
1.7 7.7 0
1.7 7.8 0
1.7 7.9 0
1.7 8.0 0
1.7 8.1 0
1.7 8.2 0
1.7 8.3 0
1.7 8.4 0
1.7 8.5 0
1.7 8.6 0
1.7 8.7 0
1.7 8.8 0
1.7 8.9 0
1.7 9.0 0
1.7 9.1 0
1.7 9.2 0
1.7 9.3 0
1.7 9.4 0
1.7 9.5 0
1.7 9.6 0
1.7 9.7 0
1.7 9.8 0
1.7 9.9 0
1.7 10.0 0
1.7 10.1 0
1.7 10.2 0
1.7 10.3 0
1.7 10.4 0
1.7 10.5 0
1.7 10.6 0
1.7 10.7 0
1.7 10.8 1
1.7 10.9 2
1.7 11.0 1
1.7 11.1 0
1.7 11.2 0
1.7 11.3 2
1.7 11.4 3
1.7 11.5 5
1.7 11.6 3
1.7 11.7 10
1.7 11.8 18
1.7 11.9 29
1.7 12.0 37
1.7 12.1 93
1.7 12.2 153
1.7 12.3 124
1.7 12.4 95
1.7 12.5 35
1.7 12.6 35
1.7 12.7 32
1.7 12.8 28
1.7 12.9 17
1.7 13.0 16
1.7 13.1 8
1.7 13.2 2
1.7 13.3 3
1.7 13.4 2
1.7 13.5 2
1.7 13.6 1
1.7 13.7 0
1.7 13.8 0
1.7 13.9 0
1.7 14.0 1
1.7 14.1 0
1.7 14.2 0
1.7 14.3 0
1.7 14.4 0
1.7 14.5 0
1.7 14.6 0
1.7 14.7 0
1.7 14.8 0
1.7 14.9 0
1.7 15.0 0
1.7 15.1 0
1.7 15.2 0
1.7 15.3 0
1.7 15.4 0
1.7 15.5 0
1.7 15.6 0
1.7 15.7 0
1.7 15.8 0
1.7 15.9 0
1.7 16.0 0

1.8 7.0 0
1.8 7.1 0
1.8 7.2 0
1.8 7.3 0
1.8 7.4 0
1.8 7.5 0
1.8 7.6 0
1.8 7.7 0
1.8 7.8 0
1.8 7.9 0
1.8 8.0 0
1.8 8.1 0
1.8 8.2 0
1.8 8.3 0
1.8 8.4 0
1.8 8.5 0
1.8 8.6 0
1.8 8.7 0
1.8 8.8 0
1.8 8.9 0
1.8 9.0 0
1.8 9.1 0
1.8 9.2 0
1.8 9.3 0
1.8 9.4 0
1.8 9.5 0
1.8 9.6 0
1.8 9.7 0
1.8 9.8 0
1.8 9.9 0
1.8 10.0 0
1.8 10.1 0
1.8 10.2 0
1.8 10.3 0
1.8 10.4 0
1.8 10.5 1
1.8 10.6 1
1.8 10.7 3
1.8 10.8 0
1.8 10.9 1
1.8 11.0 3
1.8 11.1 1
1.8 11.2 3
1.8 11.3 5
1.8 11.4 20
1.8 11.5 32
1.8 11.6 56
1.8 11.7 60
1.8 11.8 45
1.8 11.9 39
1.8 12.0 18
1.8 12.1 24
1.8 12.2 23
1.8 12.3 25
1.8 12.4 30
1.8 12.5 28
1.8 12.6 28
1.8 12.7 9
1.8 12.8 8
1.8 12.9 7
1.8 13.0 6
1.8 13.1 6
1.8 13.2 2
1.8 13.3 4
1.8 13.4 4
1.8 13.5 2
1.8 13.6 0
1.8 13.7 5
1.8 13.8 1
1.8 13.9 0
1.8 14.0 0
1.8 14.1 0
1.8 14.2 0
1.8 14.3 0
1.8 14.4 0
1.8 14.5 0
1.8 14.6 0
1.8 14.7 0
1.8 14.8 0
1.8 14.9 0
1.8 15.0 0
1.8 15.1 0
1.8 15.2 0
1.8 15.3 0
1.8 15.4 0
1.8 15.5 0
1.8 15.6 0
1.8 15.7 0
1.8 15.8 0
1.8 15.9 0
1.8 16.0 0

1.9 7.0 0
1.9 7.1 0
1.9 7.2 0
1.9 7.3 0
1.9 7.4 0
1.9 7.5 0
1.9 7.6 0
1.9 7.7 0
1.9 7.8 0
1.9 7.9 0
1.9 8.0 0
1.9 8.1 0
1.9 8.2 0
1.9 8.3 0
1.9 8.4 0
1.9 8.5 0
1.9 8.6 0
1.9 8.7 0
1.9 8.8 0
1.9 8.9 0
1.9 9.0 0
1.9 9.1 0
1.9 9.2 0
1.9 9.3 0
1.9 9.4 0
1.9 9.5 0
1.9 9.6 0
1.9 9.7 0
1.9 9.8 0
1.9 9.9 0
1.9 10.0 0
1.9 10.1 0
1.9 10.2 1
1.9 10.3 0
1.9 10.4 2
1.9 10.5 0
1.9 10.6 0
1.9 10.7 2
1.9 10.8 0
1.9 10.9 8
1.9 11.0 17
1.9 11.1 38
1.9 11.2 48
1.9 11.3 54
1.9 11.4 60
1.9 11.5 40
1.9 11.6 32
1.9 11.7 21
1.9 11.8 9
1.9 11.9 11
1.9 12.0 11
1.9 12.1 20
1.9 12.2 25
1.9 12.3 22
1.9 12.4 10
1.9 12.5 7
1.9 12.6 2
1.9 12.7 3
1.9 12.8 0
1.9 12.9 5
1.9 13.0 6
1.9 13.1 1
1.9 13.2 7
1.9 13.3 5
1.9 13.4 5
1.9 13.5 2
1.9 13.6 4
1.9 13.7 3
1.9 13.8 5
1.9 13.9 0
1.9 14.0 0
1.9 14.1 2
1.9 14.2 0
1.9 14.3 0
1.9 14.4 0
1.9 14.5 1
1.9 14.6 0
1.9 14.7 0
1.9 14.8 0
1.9 14.9 0
1.9 15.0 0
1.9 15.1 0
1.9 15.2 0
1.9 15.3 0
1.9 15.4 0
1.9 15.5 0
1.9 15.6 0
1.9 15.7 0
1.9 15.8 0
1.9 15.9 0
1.9 16.0 0

2.0 7.0 0
2.0 7.1 0
2.0 7.2 0
2.0 7.3 0
2.0 7.4 0
2.0 7.5 0
2.0 7.6 0
2.0 7.7 0
2.0 7.8 0
2.0 7.9 0
2.0 8.0 0
2.0 8.1 0
2.0 8.2 0
2.0 8.3 0
2.0 8.4 0
2.0 8.5 0
2.0 8.6 0
2.0 8.7 0
2.0 8.8 0
2.0 8.9 0
2.0 9.0 0
2.0 9.1 0
2.0 9.2 0
2.0 9.3 0
2.0 9.4 0
2.0 9.5 0
2.0 9.6 0
2.0 9.7 0
2.0 9.8 0
2.0 9.9 0
2.0 10.0 0
2.0 10.1 0
2.0 10.2 0
2.0 10.3 3
2.0 10.4 0
2.0 10.5 3
2.0 10.6 6
2.0 10.7 14
2.0 10.8 39
2.0 10.9 55
2.0 11.0 53
2.0 11.1 41
2.0 11.2 26
2.0 11.3 15
2.0 11.4 14
2.0 11.5 10
2.0 11.6 11
2.0 11.7 8
2.0 11.8 9
2.0 11.9 8
2.0 12.0 3
2.0 12.1 5
2.0 12.2 0
2.0 12.3 2
2.0 12.4 4
2.0 12.5 3
2.0 12.6 5
2.0 12.7 2
2.0 12.8 12
2.0 12.9 9
2.0 13.0 9
2.0 13.1 8
2.0 13.2 16
2.0 13.3 11
2.0 13.4 13
2.0 13.5 11
2.0 13.6 11
2.0 13.7 5
2.0 13.8 5
2.0 13.9 2
2.0 14.0 1
2.0 14.1 1
2.0 14.2 0
2.0 14.3 1
2.0 14.4 1
2.0 14.5 0
2.0 14.6 0
2.0 14.7 0
2.0 14.8 0
2.0 14.9 0
2.0 15.0 0
2.0 15.1 0
2.0 15.2 0
2.0 15.3 0
2.0 15.4 0
2.0 15.5 0
2.0 15.6 0
2.0 15.7 0
2.0 15.8 0
2.0 15.9 0
2.0 16.0 0

2.1 7.0 0
2.1 7.1 0
2.1 7.2 0
2.1 7.3 0
2.1 7.4 0
2.1 7.5 0
2.1 7.6 0
2.1 7.7 0
2.1 7.8 0
2.1 7.9 0
2.1 8.0 0
2.1 8.1 0
2.1 8.2 0
2.1 8.3 0
2.1 8.4 0
2.1 8.5 0
2.1 8.6 0
2.1 8.7 0
2.1 8.8 0
2.1 8.9 0
2.1 9.0 0
2.1 9.1 0
2.1 9.2 0
2.1 9.3 0
2.1 9.4 0
2.1 9.5 0
2.1 9.6 0
2.1 9.7 0
2.1 9.8 0
2.1 9.9 0
2.1 10.0 0
2.1 10.1 1
2.1 10.2 3
2.1 10.3 6
2.1 10.4 9
2.1 10.5 12
2.1 10.6 9
2.1 10.7 15
2.1 10.8 8
2.1 10.9 9
2.1 11.0 8
2.1 11.1 7
2.1 11.2 12
2.1 11.3 8
2.1 11.4 17
2.1 11.5 9
2.1 11.6 7
2.1 11.7 5
2.1 11.8 1
2.1 11.9 2
2.1 12.0 2
2.1 12.1 0
2.1 12.2 7
2.1 12.3 5
2.1 12.4 13
2.1 12.5 5
2.1 12.6 15
2.1 12.7 18
2.1 12.8 17
2.1 12.9 22
2.1 13.0 27
2.1 13.1 23
2.1 13.2 23
2.1 13.3 20
2.1 13.4 22
2.1 13.5 17
2.1 13.6 19
2.1 13.7 9
2.1 13.8 7
2.1 13.9 3
2.1 14.0 0
2.1 14.1 0
2.1 14.2 2
2.1 14.3 0
2.1 14.4 0
2.1 14.5 0
2.1 14.6 0
2.1 14.7 0
2.1 14.8 0
2.1 14.9 0
2.1 15.0 0
2.1 15.1 0
2.1 15.2 0
2.1 15.3 0
2.1 15.4 0
2.1 15.5 0
2.1 15.6 0
2.1 15.7 0
2.1 15.8 0
2.1 15.9 0
2.1 16.0 0

2.2 7.0 0
2.2 7.1 0
2.2 7.2 0
2.2 7.3 0
2.2 7.4 0
2.2 7.5 0
2.2 7.6 0
2.2 7.7 0
2.2 7.8 0
2.2 7.9 0
2.2 8.0 0
2.2 8.1 0
2.2 8.2 0
2.2 8.3 0
2.2 8.4 0
2.2 8.5 0
2.2 8.6 0
2.2 8.7 0
2.2 8.8 0
2.2 8.9 0
2.2 9.0 0
2.2 9.1 0
2.2 9.2 0
2.2 9.3 0
2.2 9.4 0
2.2 9.5 0
2.2 9.6 0
2.2 9.7 0
2.2 9.8 0
2.2 9.9 0
2.2 10.0 1
2.2 10.1 1
2.2 10.2 1
2.2 10.3 1
2.2 10.4 1
2.2 10.5 1
2.2 10.6 2
2.2 10.7 2
2.2 10.8 3
2.2 10.9 6
2.2 11.0 9
2.2 11.1 5
2.2 11.2 6
2.2 11.3 3
2.2 11.4 3
2.2 11.5 2
2.2 11.6 2
2.2 11.7 4
2.2 11.8 3
2.2 11.9 3
2.2 12.0 2
2.2 12.1 5
2.2 12.2 19
2.2 12.3 19
2.2 12.4 17
2.2 12.5 34
2.2 12.6 47
2.2 12.7 47
2.2 12.8 45
2.2 12.9 33
2.2 13.0 37
2.2 13.1 40
2.2 13.2 31
2.2 13.3 28
2.2 13.4 20
2.2 13.5 20
2.2 13.6 25
2.2 13.7 3
2.2 13.8 12
2.2 13.9 3
2.2 14.0 2
2.2 14.1 1
2.2 14.2 2
2.2 14.3 0
2.2 14.4 0
2.2 14.5 0
2.2 14.6 0
2.2 14.7 0
2.2 14.8 0
2.2 14.9 0
2.2 15.0 0
2.2 15.1 0
2.2 15.2 0
2.2 15.3 0
2.2 15.4 0
2.2 15.5 0
2.2 15.6 0
2.2 15.7 0
2.2 15.8 0
2.2 15.9 0
2.2 16.0 0

2.3 7.0 0
2.3 7.1 0
2.3 7.2 0
2.3 7.3 0
2.3 7.4 0
2.3 7.5 0
2.3 7.6 0
2.3 7.7 0
2.3 7.8 0
2.3 7.9 0
2.3 8.0 0
2.3 8.1 0
2.3 8.2 0
2.3 8.3 0
2.3 8.4 0
2.3 8.5 0
2.3 8.6 0
2.3 8.7 0
2.3 8.8 0
2.3 8.9 0
2.3 9.0 0
2.3 9.1 0
2.3 9.2 0
2.3 9.3 0
2.3 9.4 0
2.3 9.5 0
2.3 9.6 0
2.3 9.7 0
2.3 9.8 0
2.3 9.9 0
2.3 10.0 0
2.3 10.1 0
2.3 10.2 0
2.3 10.3 1
2.3 10.4 0
2.3 10.5 2
2.3 10.6 1
2.3 10.7 3
2.3 10.8 2
2.3 10.9 5
2.3 11.0 5
2.3 11.1 2
2.3 11.2 5
2.3 11.3 4
2.3 11.4 5
2.3 11.5 5
2.3 11.6 6
2.3 11.7 2
2.3 11.8 3
2.3 11.9 5
2.3 12.0 6
2.3 12.1 15
2.3 12.2 46
2.3 12.3 43
2.3 12.4 41
2.3 12.5 41
2.3 12.6 40
2.3 12.7 59
2.3 12.8 44
2.3 12.9 63
2.3 13.0 62
2.3 13.1 41
2.3 13.2 47
2.3 13.3 39
2.3 13.4 32
2.3 13.5 46
2.3 13.6 19
2.3 13.7 6
2.3 13.8 6
2.3 13.9 1
2.3 14.0 2
2.3 14.1 2
2.3 14.2 0
2.3 14.3 0
2.3 14.4 0
2.3 14.5 0
2.3 14.6 0
2.3 14.7 0
2.3 14.8 0
2.3 14.9 0
2.3 15.0 0
2.3 15.1 0
2.3 15.2 0
2.3 15.3 0
2.3 15.4 0
2.3 15.5 0
2.3 15.6 0
2.3 15.7 0
2.3 15.8 0
2.3 15.9 0
2.3 16.0 0

2.4 7.0 0
2.4 7.1 0
2.4 7.2 0
2.4 7.3 0
2.4 7.4 0
2.4 7.5 0
2.4 7.6 0
2.4 7.7 0
2.4 7.8 0
2.4 7.9 0
2.4 8.0 0
2.4 8.1 0
2.4 8.2 0
2.4 8.3 0
2.4 8.4 0
2.4 8.5 0
2.4 8.6 0
2.4 8.7 0
2.4 8.8 0
2.4 8.9 0
2.4 9.0 0
2.4 9.1 0
2.4 9.2 0
2.4 9.3 0
2.4 9.4 0
2.4 9.5 0
2.4 9.6 0
2.4 9.7 0
2.4 9.8 0
2.4 9.9 1
2.4 10.0 0
2.4 10.1 1
2.4 10.2 0
2.4 10.3 2
2.4 10.4 0
2.4 10.5 1
2.4 10.6 1
2.4 10.7 1
2.4 10.8 2
2.4 10.9 4
2.4 11.0 2
2.4 11.1 6
2.4 11.2 3
2.4 11.3 7
2.4 11.4 8
2.4 11.5 12
2.4 11.6 9
2.4 11.7 14
2.4 11.8 6
2.4 11.9 11
2.4 12.0 14
2.4 12.1 17
2.4 12.2 32
2.4 12.3 26
2.4 12.4 43
2.4 12.5 48
2.4 12.6 55
2.4 12.7 58
2.4 12.8 62
2.4 12.9 60
2.4 13.0 59
2.4 13.1 70
2.4 13.2 40
2.4 13.3 48
2.4 13.4 28
2.4 13.5 31
2.4 13.6 24
2.4 13.7 6
2.4 13.8 5
2.4 13.9 0
2.4 14.0 2
2.4 14.1 0
2.4 14.2 0
2.4 14.3 0
2.4 14.4 0
2.4 14.5 0
2.4 14.6 0
2.4 14.7 0
2.4 14.8 0
2.4 14.9 0
2.4 15.0 0
2.4 15.1 0
2.4 15.2 0
2.4 15.3 0
2.4 15.4 0
2.4 15.5 0
2.4 15.6 0
2.4 15.7 0
2.4 15.8 0
2.4 15.9 0
2.4 16.0 0

2.5 7.0 0
2.5 7.1 0
2.5 7.2 0
2.5 7.3 0
2.5 7.4 0
2.5 7.5 0
2.5 7.6 0
2.5 7.7 0
2.5 7.8 0
2.5 7.9 0
2.5 8.0 0
2.5 8.1 0
2.5 8.2 0
2.5 8.3 0
2.5 8.4 0
2.5 8.5 0
2.5 8.6 0
2.5 8.7 0
2.5 8.8 0
2.5 8.9 0
2.5 9.0 0
2.5 9.1 0
2.5 9.2 0
2.5 9.3 0
2.5 9.4 0
2.5 9.5 0
2.5 9.6 0
2.5 9.7 0
2.5 9.8 0
2.5 9.9 0
2.5 10.0 0
2.5 10.1 0
2.5 10.2 0
2.5 10.3 0
2.5 10.4 0
2.5 10.5 0
2.5 10.6 2
2.5 10.7 1
2.5 10.8 1
2.5 10.9 3
2.5 11.0 4
2.5 11.1 6
2.5 11.2 9
2.5 11.3 16
2.5 11.4 12
2.5 11.5 12
2.5 11.6 11
2.5 11.7 12
2.5 11.8 15
2.5 11.9 12
2.5 12.0 18
2.5 12.1 33
2.5 12.2 42
2.5 12.3 68
2.5 12.4 57
2.5 12.5 50
2.5 12.6 70
2.5 12.7 65
2.5 12.8 79
2.5 12.9 61
2.5 13.0 54
2.5 13.1 40
2.5 13.2 46
2.5 13.3 30
2.5 13.4 18
2.5 13.5 16
2.5 13.6 6
2.5 13.7 6
2.5 13.8 3
2.5 13.9 0
2.5 14.0 1
2.5 14.1 0
2.5 14.2 0
2.5 14.3 0
2.5 14.4 0
2.5 14.5 0
2.5 14.6 0
2.5 14.7 0
2.5 14.8 0
2.5 14.9 0
2.5 15.0 0
2.5 15.1 0
2.5 15.2 0
2.5 15.3 0
2.5 15.4 0
2.5 15.5 0
2.5 15.6 0
2.5 15.7 0
2.5 15.8 0
2.5 15.9 0
2.5 16.0 0

2.6 7.0 0
2.6 7.1 0
2.6 7.2 0
2.6 7.3 0
2.6 7.4 0
2.6 7.5 0
2.6 7.6 0
2.6 7.7 0
2.6 7.8 0
2.6 7.9 0
2.6 8.0 0
2.6 8.1 0
2.6 8.2 0
2.6 8.3 0
2.6 8.4 0
2.6 8.5 0
2.6 8.6 0
2.6 8.7 0
2.6 8.8 0
2.6 8.9 0
2.6 9.0 0
2.6 9.1 0
2.6 9.2 0
2.6 9.3 0
2.6 9.4 0
2.6 9.5 0
2.6 9.6 0
2.6 9.7 0
2.6 9.8 0
2.6 9.9 0
2.6 10.0 0
2.6 10.1 0
2.6 10.2 0
2.6 10.3 1
2.6 10.4 1
2.6 10.5 0
2.6 10.6 0
2.6 10.7 2
2.6 10.8 1
2.6 10.9 4
2.6 11.0 7
2.6 11.1 7
2.6 11.2 6
2.6 11.3 17
2.6 11.4 13
2.6 11.5 15
2.6 11.6 20
2.6 11.7 22
2.6 11.8 20
2.6 11.9 24
2.6 12.0 28
2.6 12.1 30
2.6 12.2 41
2.6 12.3 44
2.6 12.4 32
2.6 12.5 42
2.6 12.6 52
2.6 12.7 47
2.6 12.8 45
2.6 12.9 41
2.6 13.0 47
2.6 13.1 32
2.6 13.2 37
2.6 13.3 32
2.6 13.4 6
2.6 13.5 9
2.6 13.6 7
2.6 13.7 3
2.6 13.8 5
2.6 13.9 1
2.6 14.0 1
2.6 14.1 1
2.6 14.2 0
2.6 14.3 1
2.6 14.4 0
2.6 14.5 0
2.6 14.6 0
2.6 14.7 0
2.6 14.8 0
2.6 14.9 0
2.6 15.0 0
2.6 15.1 0
2.6 15.2 0
2.6 15.3 0
2.6 15.4 0
2.6 15.5 0
2.6 15.6 0
2.6 15.7 0
2.6 15.8 0
2.6 15.9 0
2.6 16.0 0

2.7 7.0 0
2.7 7.1 0
2.7 7.2 0
2.7 7.3 0
2.7 7.4 0
2.7 7.5 0
2.7 7.6 0
2.7 7.7 0
2.7 7.8 0
2.7 7.9 0
2.7 8.0 0
2.7 8.1 0
2.7 8.2 0
2.7 8.3 0
2.7 8.4 0
2.7 8.5 0
2.7 8.6 0
2.7 8.7 0
2.7 8.8 0
2.7 8.9 0
2.7 9.0 0
2.7 9.1 0
2.7 9.2 0
2.7 9.3 0
2.7 9.4 0
2.7 9.5 0
2.7 9.6 0
2.7 9.7 0
2.7 9.8 0
2.7 9.9 0
2.7 10.0 0
2.7 10.1 0
2.7 10.2 0
2.7 10.3 1
2.7 10.4 0
2.7 10.5 1
2.7 10.6 0
2.7 10.7 3
2.7 10.8 0
2.7 10.9 4
2.7 11.0 4
2.7 11.1 13
2.7 11.2 15
2.7 11.3 15
2.7 11.4 20
2.7 11.5 19
2.7 11.6 26
2.7 11.7 20
2.7 11.8 17
2.7 11.9 14
2.7 12.0 14
2.7 12.1 11
2.7 12.2 29
2.7 12.3 25
2.7 12.4 32
2.7 12.5 37
2.7 12.6 20
2.7 12.7 19
2.7 12.8 18
2.7 12.9 17
2.7 13.0 15
2.7 13.1 7
2.7 13.2 4
2.7 13.3 7
2.7 13.4 13
2.7 13.5 1
2.7 13.6 4
2.7 13.7 1
2.7 13.8 0
2.7 13.9 0
2.7 14.0 1
2.7 14.1 0
2.7 14.2 0
2.7 14.3 0
2.7 14.4 0
2.7 14.5 0
2.7 14.6 0
2.7 14.7 0
2.7 14.8 0
2.7 14.9 0
2.7 15.0 0
2.7 15.1 0
2.7 15.2 0
2.7 15.3 0
2.7 15.4 0
2.7 15.5 0
2.7 15.6 0
2.7 15.7 0
2.7 15.8 0
2.7 15.9 0
2.7 16.0 0

2.8 7.0 0
2.8 7.1 0
2.8 7.2 0
2.8 7.3 0
2.8 7.4 0
2.8 7.5 0
2.8 7.6 0
2.8 7.7 0
2.8 7.8 0
2.8 7.9 0
2.8 8.0 0
2.8 8.1 0
2.8 8.2 0
2.8 8.3 0
2.8 8.4 0
2.8 8.5 0
2.8 8.6 0
2.8 8.7 0
2.8 8.8 0
2.8 8.9 0
2.8 9.0 0
2.8 9.1 0
2.8 9.2 0
2.8 9.3 0
2.8 9.4 0
2.8 9.5 0
2.8 9.6 0
2.8 9.7 0
2.8 9.8 0
2.8 9.9 0
2.8 10.0 0
2.8 10.1 0
2.8 10.2 0
2.8 10.3 0
2.8 10.4 0
2.8 10.5 2
2.8 10.6 0
2.8 10.7 1
2.8 10.8 7
2.8 10.9 5
2.8 11.0 7
2.8 11.1 16
2.8 11.2 13
2.8 11.3 19
2.8 11.4 14
2.8 11.5 6
2.8 11.6 16
2.8 11.7 7
2.8 11.8 18
2.8 11.9 12
2.8 12.0 6
2.8 12.1 7
2.8 12.2 15
2.8 12.3 6
2.8 12.4 12
2.8 12.5 13
2.8 12.6 9
2.8 12.7 14
2.8 12.8 13
2.8 12.9 10
2.8 13.0 15
2.8 13.1 12
2.8 13.2 6
2.8 13.3 8
2.8 13.4 5
2.8 13.5 2
2.8 13.6 2
2.8 13.7 0
2.8 13.8 0
2.8 13.9 1
2.8 14.0 0
2.8 14.1 0
2.8 14.2 0
2.8 14.3 0
2.8 14.4 1
2.8 14.5 0
2.8 14.6 0
2.8 14.7 0
2.8 14.8 0
2.8 14.9 0
2.8 15.0 0
2.8 15.1 0
2.8 15.2 0
2.8 15.3 0
2.8 15.4 0
2.8 15.5 0
2.8 15.6 0
2.8 15.7 0
2.8 15.8 0
2.8 15.9 0
2.8 16.0 0

2.9 7.0 0
2.9 7.1 0
2.9 7.2 0
2.9 7.3 0
2.9 7.4 0
2.9 7.5 0
2.9 7.6 0
2.9 7.7 0
2.9 7.8 0
2.9 7.9 0
2.9 8.0 0
2.9 8.1 0
2.9 8.2 0
2.9 8.3 0
2.9 8.4 0
2.9 8.5 0
2.9 8.6 0
2.9 8.7 0
2.9 8.8 0
2.9 8.9 0
2.9 9.0 0
2.9 9.1 0
2.9 9.2 0
2.9 9.3 0
2.9 9.4 0
2.9 9.5 0
2.9 9.6 0
2.9 9.7 0
2.9 9.8 0
2.9 9.9 0
2.9 10.0 0
2.9 10.1 0
2.9 10.2 0
2.9 10.3 0
2.9 10.4 1
2.9 10.5 2
2.9 10.6 2
2.9 10.7 3
2.9 10.8 8
2.9 10.9 10
2.9 11.0 7
2.9 11.1 7
2.9 11.2 6
2.9 11.3 5
2.9 11.4 3
2.9 11.5 11
2.9 11.6 6
2.9 11.7 7
2.9 11.8 5
2.9 11.9 5
2.9 12.0 6
2.9 12.1 4
2.9 12.2 8
2.9 12.3 8
2.9 12.4 16
2.9 12.5 4
2.9 12.6 4
2.9 12.7 11
2.9 12.8 15
2.9 12.9 11
2.9 13.0 13
2.9 13.1 16
2.9 13.2 12
2.9 13.3 6
2.9 13.4 5
2.9 13.5 6
2.9 13.6 2
2.9 13.7 3
2.9 13.8 2
2.9 13.9 0
2.9 14.0 0
2.9 14.1 0
2.9 14.2 0
2.9 14.3 0
2.9 14.4 0
2.9 14.5 0
2.9 14.6 0
2.9 14.7 0
2.9 14.8 0
2.9 14.9 0
2.9 15.0 0
2.9 15.1 0
2.9 15.2 0
2.9 15.3 0
2.9 15.4 0
2.9 15.5 0
2.9 15.6 0
2.9 15.7 0
2.9 15.8 0
2.9 15.9 0
2.9 16.0 0

3.0 7.0 0
3.0 7.1 0
3.0 7.2 0
3.0 7.3 0
3.0 7.4 0
3.0 7.5 0
3.0 7.6 0
3.0 7.7 0
3.0 7.8 0
3.0 7.9 0
3.0 8.0 0
3.0 8.1 0
3.0 8.2 0
3.0 8.3 0
3.0 8.4 0
3.0 8.5 0
3.0 8.6 0
3.0 8.7 0
3.0 8.8 0
3.0 8.9 0
3.0 9.0 0
3.0 9.1 0
3.0 9.2 0
3.0 9.3 0
3.0 9.4 0
3.0 9.5 0
3.0 9.6 0
3.0 9.7 0
3.0 9.8 0
3.0 9.9 0
3.0 10.0 0
3.0 10.1 0
3.0 10.2 0
3.0 10.3 0
3.0 10.4 0
3.0 10.5 1
3.0 10.6 0
3.0 10.7 1
3.0 10.8 1
3.0 10.9 3
3.0 11.0 3
3.0 11.1 4
3.0 11.2 7
3.0 11.3 5
3.0 11.4 8
3.0 11.5 3
3.0 11.6 2
3.0 11.7 4
3.0 11.8 1
3.0 11.9 1
3.0 12.0 4
3.0 12.1 6
3.0 12.2 5
3.0 12.3 10
3.0 12.4 7
3.0 12.5 12
3.0 12.6 8
3.0 12.7 4
3.0 12.8 7
3.0 12.9 12
3.0 13.0 8
3.0 13.1 7
3.0 13.2 3
3.0 13.3 7
3.0 13.4 4
3.0 13.5 1
3.0 13.6 2
3.0 13.7 4
3.0 13.8 1
3.0 13.9 0
3.0 14.0 0
3.0 14.1 0
3.0 14.2 0
3.0 14.3 0
3.0 14.4 0
3.0 14.5 0
3.0 14.6 0
3.0 14.7 0
3.0 14.8 0
3.0 14.9 0
3.0 15.0 0
3.0 15.1 0
3.0 15.2 0
3.0 15.3 0
3.0 15.4 0
3.0 15.5 0
3.0 15.6 0
3.0 15.7 0
3.0 15.8 0
3.0 15.9 0
3.0 16.0 0

3.1 7.0 0
3.1 7.1 0
3.1 7.2 0
3.1 7.3 0
3.1 7.4 0
3.1 7.5 0
3.1 7.6 0
3.1 7.7 0
3.1 7.8 0
3.1 7.9 0
3.1 8.0 0
3.1 8.1 0
3.1 8.2 0
3.1 8.3 0
3.1 8.4 0
3.1 8.5 0
3.1 8.6 0
3.1 8.7 0
3.1 8.8 0
3.1 8.9 0
3.1 9.0 0
3.1 9.1 0
3.1 9.2 0
3.1 9.3 0
3.1 9.4 0
3.1 9.5 0
3.1 9.6 0
3.1 9.7 0
3.1 9.8 0
3.1 9.9 0
3.1 10.0 1
3.1 10.1 0
3.1 10.2 0
3.1 10.3 0
3.1 10.4 0
3.1 10.5 0
3.1 10.6 0
3.1 10.7 1
3.1 10.8 1
3.1 10.9 1
3.1 11.0 2
3.1 11.1 4
3.1 11.2 3
3.1 11.3 5
3.1 11.4 3
3.1 11.5 4
3.1 11.6 5
3.1 11.7 4
3.1 11.8 4
3.1 11.9 3
3.1 12.0 5
3.1 12.1 7
3.1 12.2 11
3.1 12.3 6
3.1 12.4 7
3.1 12.5 6
3.1 12.6 6
3.1 12.7 15
3.1 12.8 7
3.1 12.9 9
3.1 13.0 6
3.1 13.1 8
3.1 13.2 9
3.1 13.3 3
3.1 13.4 5
3.1 13.5 0
3.1 13.6 1
3.1 13.7 1
3.1 13.8 0
3.1 13.9 0
3.1 14.0 1
3.1 14.1 0
3.1 14.2 0
3.1 14.3 0
3.1 14.4 0
3.1 14.5 0
3.1 14.6 0
3.1 14.7 0
3.1 14.8 0
3.1 14.9 0
3.1 15.0 0
3.1 15.1 0
3.1 15.2 0
3.1 15.3 0
3.1 15.4 0
3.1 15.5 0
3.1 15.6 0
3.1 15.7 0
3.1 15.8 0
3.1 15.9 0
3.1 16.0 0

3.2 7.0 0
3.2 7.1 0
3.2 7.2 0
3.2 7.3 0
3.2 7.4 0
3.2 7.5 0
3.2 7.6 0
3.2 7.7 0
3.2 7.8 0
3.2 7.9 0
3.2 8.0 0
3.2 8.1 0
3.2 8.2 0
3.2 8.3 0
3.2 8.4 0
3.2 8.5 0
3.2 8.6 0
3.2 8.7 0
3.2 8.8 0
3.2 8.9 0
3.2 9.0 0
3.2 9.1 0
3.2 9.2 0
3.2 9.3 0
3.2 9.4 0
3.2 9.5 0
3.2 9.6 0
3.2 9.7 0
3.2 9.8 0
3.2 9.9 0
3.2 10.0 0
3.2 10.1 0
3.2 10.2 0
3.2 10.3 0
3.2 10.4 0
3.2 10.5 1
3.2 10.6 2
3.2 10.7 1
3.2 10.8 0
3.2 10.9 3
3.2 11.0 3
3.2 11.1 4
3.2 11.2 5
3.2 11.3 4
3.2 11.4 3
3.2 11.5 2
3.2 11.6 2
3.2 11.7 1
3.2 11.8 4
3.2 11.9 2
3.2 12.0 4
3.2 12.1 8
3.2 12.2 9
3.2 12.3 12
3.2 12.4 12
3.2 12.5 7
3.2 12.6 9
3.2 12.7 10
3.2 12.8 11
3.2 12.9 12
3.2 13.0 14
3.2 13.1 5
3.2 13.2 6
3.2 13.3 2
3.2 13.4 6
3.2 13.5 5
3.2 13.6 1
3.2 13.7 0
3.2 13.8 1
3.2 13.9 0
3.2 14.0 0
3.2 14.1 0
3.2 14.2 0
3.2 14.3 0
3.2 14.4 0
3.2 14.5 0
3.2 14.6 0
3.2 14.7 0
3.2 14.8 0
3.2 14.9 0
3.2 15.0 0
3.2 15.1 0
3.2 15.2 0
3.2 15.3 0
3.2 15.4 0
3.2 15.5 0
3.2 15.6 0
3.2 15.7 0
3.2 15.8 0
3.2 15.9 0
3.2 16.0 0

3.3 7.0 0
3.3 7.1 0
3.3 7.2 0
3.3 7.3 0
3.3 7.4 0
3.3 7.5 0
3.3 7.6 0
3.3 7.7 0
3.3 7.8 0
3.3 7.9 0
3.3 8.0 0
3.3 8.1 0
3.3 8.2 0
3.3 8.3 0
3.3 8.4 0
3.3 8.5 0
3.3 8.6 0
3.3 8.7 0
3.3 8.8 0
3.3 8.9 0
3.3 9.0 0
3.3 9.1 0
3.3 9.2 0
3.3 9.3 0
3.3 9.4 0
3.3 9.5 0
3.3 9.6 0
3.3 9.7 0
3.3 9.8 0
3.3 9.9 0
3.3 10.0 0
3.3 10.1 0
3.3 10.2 0
3.3 10.3 1
3.3 10.4 0
3.3 10.5 1
3.3 10.6 1
3.3 10.7 0
3.3 10.8 1
3.3 10.9 1
3.3 11.0 3
3.3 11.1 0
3.3 11.2 1
3.3 11.3 2
3.3 11.4 1
3.3 11.5 1
3.3 11.6 1
3.3 11.7 3
3.3 11.8 4
3.3 11.9 2
3.3 12.0 1
3.3 12.1 4
3.3 12.2 6
3.3 12.3 8
3.3 12.4 8
3.3 12.5 7
3.3 12.6 7
3.3 12.7 11
3.3 12.8 10
3.3 12.9 9
3.3 13.0 8
3.3 13.1 9
3.3 13.2 6
3.3 13.3 4
3.3 13.4 6
3.3 13.5 4
3.3 13.6 1
3.3 13.7 1
3.3 13.8 3
3.3 13.9 1
3.3 14.0 0
3.3 14.1 0
3.3 14.2 0
3.3 14.3 1
3.3 14.4 0
3.3 14.5 0
3.3 14.6 0
3.3 14.7 0
3.3 14.8 0
3.3 14.9 0
3.3 15.0 0
3.3 15.1 0
3.3 15.2 0
3.3 15.3 0
3.3 15.4 0
3.3 15.5 0
3.3 15.6 0
3.3 15.7 0
3.3 15.8 0
3.3 15.9 0
3.3 16.0 0

3.4 7.0 0
3.4 7.1 0
3.4 7.2 0
3.4 7.3 0
3.4 7.4 0
3.4 7.5 0
3.4 7.6 0
3.4 7.7 0
3.4 7.8 0
3.4 7.9 0
3.4 8.0 0
3.4 8.1 0
3.4 8.2 0
3.4 8.3 0
3.4 8.4 0
3.4 8.5 0
3.4 8.6 0
3.4 8.7 0
3.4 8.8 0
3.4 8.9 0
3.4 9.0 0
3.4 9.1 0
3.4 9.2 0
3.4 9.3 0
3.4 9.4 0
3.4 9.5 0
3.4 9.6 0
3.4 9.7 0
3.4 9.8 0
3.4 9.9 0
3.4 10.0 0
3.4 10.1 0
3.4 10.2 0
3.4 10.3 0
3.4 10.4 0
3.4 10.5 1
3.4 10.6 0
3.4 10.7 1
3.4 10.8 1
3.4 10.9 2
3.4 11.0 2
3.4 11.1 4
3.4 11.2 5
3.4 11.3 5
3.4 11.4 5
3.4 11.5 5
3.4 11.6 4
3.4 11.7 13
3.4 11.8 5
3.4 11.9 4
3.4 12.0 4
3.4 12.1 2
3.4 12.2 7
3.4 12.3 10
3.4 12.4 11
3.4 12.5 12
3.4 12.6 18
3.4 12.7 9
3.4 12.8 7
3.4 12.9 15
3.4 13.0 5
3.4 13.1 15
3.4 13.2 7
3.4 13.3 5
3.4 13.4 11
3.4 13.5 6
3.4 13.6 2
3.4 13.7 1
3.4 13.8 1
3.4 13.9 2
3.4 14.0 1
3.4 14.1 0
3.4 14.2 1
3.4 14.3 0
3.4 14.4 0
3.4 14.5 0
3.4 14.6 0
3.4 14.7 0
3.4 14.8 0
3.4 14.9 0
3.4 15.0 0
3.4 15.1 0
3.4 15.2 0
3.4 15.3 0
3.4 15.4 0
3.4 15.5 0
3.4 15.6 0
3.4 15.7 0
3.4 15.8 0
3.4 15.9 0
3.4 16.0 0

3.5 7.0 0
3.5 7.1 0
3.5 7.2 0
3.5 7.3 0
3.5 7.4 0
3.5 7.5 0
3.5 7.6 0
3.5 7.7 0
3.5 7.8 0
3.5 7.9 0
3.5 8.0 0
3.5 8.1 0
3.5 8.2 0
3.5 8.3 0
3.5 8.4 0
3.5 8.5 0
3.5 8.6 0
3.5 8.7 0
3.5 8.8 0
3.5 8.9 0
3.5 9.0 0
3.5 9.1 0
3.5 9.2 0
3.5 9.3 0
3.5 9.4 0
3.5 9.5 0
3.5 9.6 0
3.5 9.7 0
3.5 9.8 0
3.5 9.9 0
3.5 10.0 0
3.5 10.1 0
3.5 10.2 0
3.5 10.3 0
3.5 10.4 0
3.5 10.5 0
3.5 10.6 0
3.5 10.7 1
3.5 10.8 3
3.5 10.9 1
3.5 11.0 1
3.5 11.1 1
3.5 11.2 4
3.5 11.3 1
3.5 11.4 2
3.5 11.5 0
3.5 11.6 7
3.5 11.7 4
3.5 11.8 3
3.5 11.9 4
3.5 12.0 6
3.5 12.1 2
3.5 12.2 5
3.5 12.3 5
3.5 12.4 6
3.5 12.5 5
3.5 12.6 8
3.5 12.7 7
3.5 12.8 10
3.5 12.9 4
3.5 13.0 10
3.5 13.1 8
3.5 13.2 9
3.5 13.3 8
3.5 13.4 6
3.5 13.5 0
3.5 13.6 2
3.5 13.7 4
3.5 13.8 3
3.5 13.9 0
3.5 14.0 0
3.5 14.1 0
3.5 14.2 0
3.5 14.3 0
3.5 14.4 0
3.5 14.5 0
3.5 14.6 0
3.5 14.7 0
3.5 14.8 0
3.5 14.9 0
3.5 15.0 0
3.5 15.1 0
3.5 15.2 0
3.5 15.3 0
3.5 15.4 0
3.5 15.5 0
3.5 15.6 0
3.5 15.7 0
3.5 15.8 0
3.5 15.9 0
3.5 16.0 0

3.6 7.0 0
3.6 7.1 0
3.6 7.2 0
3.6 7.3 0
3.6 7.4 0
3.6 7.5 0
3.6 7.6 0
3.6 7.7 0
3.6 7.8 0
3.6 7.9 0
3.6 8.0 0
3.6 8.1 0
3.6 8.2 0
3.6 8.3 0
3.6 8.4 0
3.6 8.5 0
3.6 8.6 0
3.6 8.7 0
3.6 8.8 0
3.6 8.9 0
3.6 9.0 0
3.6 9.1 0
3.6 9.2 0
3.6 9.3 0
3.6 9.4 0
3.6 9.5 0
3.6 9.6 0
3.6 9.7 0
3.6 9.8 0
3.6 9.9 0
3.6 10.0 0
3.6 10.1 0
3.6 10.2 1
3.6 10.3 0
3.6 10.4 0
3.6 10.5 1
3.6 10.6 0
3.6 10.7 2
3.6 10.8 4
3.6 10.9 1
3.6 11.0 2
3.6 11.1 6
3.6 11.2 6
3.6 11.3 5
3.6 11.4 9
3.6 11.5 4
3.6 11.6 3
3.6 11.7 6
3.6 11.8 7
3.6 11.9 5
3.6 12.0 8
3.6 12.1 11
3.6 12.2 6
3.6 12.3 14
3.6 12.4 8
3.6 12.5 10
3.6 12.6 15
3.6 12.7 12
3.6 12.8 12
3.6 12.9 8
3.6 13.0 7
3.6 13.1 8
3.6 13.2 10
3.6 13.3 10
3.6 13.4 5
3.6 13.5 3
3.6 13.6 3
3.6 13.7 1
3.6 13.8 1
3.6 13.9 0
3.6 14.0 0
3.6 14.1 0
3.6 14.2 0
3.6 14.3 0
3.6 14.4 0
3.6 14.5 0
3.6 14.6 0
3.6 14.7 0
3.6 14.8 0
3.6 14.9 0
3.6 15.0 0
3.6 15.1 0
3.6 15.2 0
3.6 15.3 0
3.6 15.4 0
3.6 15.5 0
3.6 15.6 0
3.6 15.7 0
3.6 15.8 0
3.6 15.9 0
3.6 16.0 0

3.7 7.0 0
3.7 7.1 0
3.7 7.2 0
3.7 7.3 0
3.7 7.4 0
3.7 7.5 0
3.7 7.6 0
3.7 7.7 0
3.7 7.8 0
3.7 7.9 0
3.7 8.0 0
3.7 8.1 0
3.7 8.2 0
3.7 8.3 0
3.7 8.4 0
3.7 8.5 0
3.7 8.6 0
3.7 8.7 0
3.7 8.8 0
3.7 8.9 0
3.7 9.0 0
3.7 9.1 0
3.7 9.2 0
3.7 9.3 0
3.7 9.4 0
3.7 9.5 0
3.7 9.6 0
3.7 9.7 0
3.7 9.8 0
3.7 9.9 0
3.7 10.0 1
3.7 10.1 0
3.7 10.2 0
3.7 10.3 1
3.7 10.4 0
3.7 10.5 0
3.7 10.6 0
3.7 10.7 0
3.7 10.8 1
3.7 10.9 1
3.7 11.0 3
3.7 11.1 2
3.7 11.2 2
3.7 11.3 3
3.7 11.4 3
3.7 11.5 4
3.7 11.6 3
3.7 11.7 4
3.7 11.8 5
3.7 11.9 9
3.7 12.0 2
3.7 12.1 2
3.7 12.2 2
3.7 12.3 1
3.7 12.4 5
3.7 12.5 4
3.7 12.6 4
3.7 12.7 3
3.7 12.8 4
3.7 12.9 3
3.7 13.0 4
3.7 13.1 5
3.7 13.2 4
3.7 13.3 0
3.7 13.4 1
3.7 13.5 0
3.7 13.6 3
3.7 13.7 1
3.7 13.8 0
3.7 13.9 1
3.7 14.0 0
3.7 14.1 0
3.7 14.2 0
3.7 14.3 0
3.7 14.4 0
3.7 14.5 0
3.7 14.6 0
3.7 14.7 0
3.7 14.8 0
3.7 14.9 0
3.7 15.0 0
3.7 15.1 0
3.7 15.2 0
3.7 15.3 0
3.7 15.4 0
3.7 15.5 0
3.7 15.6 0
3.7 15.7 0
3.7 15.8 0
3.7 15.9 0
3.7 16.0 0

3.8 7.0 0
3.8 7.1 0
3.8 7.2 0
3.8 7.3 0
3.8 7.4 0
3.8 7.5 0
3.8 7.6 0
3.8 7.7 0
3.8 7.8 0
3.8 7.9 0
3.8 8.0 0
3.8 8.1 0
3.8 8.2 0
3.8 8.3 0
3.8 8.4 0
3.8 8.5 0
3.8 8.6 0
3.8 8.7 0
3.8 8.8 0
3.8 8.9 0
3.8 9.0 0
3.8 9.1 0
3.8 9.2 0
3.8 9.3 0
3.8 9.4 0
3.8 9.5 0
3.8 9.6 0
3.8 9.7 0
3.8 9.8 0
3.8 9.9 0
3.8 10.0 0
3.8 10.1 0
3.8 10.2 0
3.8 10.3 0
3.8 10.4 0
3.8 10.5 1
3.8 10.6 0
3.8 10.7 2
3.8 10.8 3
3.8 10.9 9
3.8 11.0 6
3.8 11.1 14
3.8 11.2 9
3.8 11.3 5
3.8 11.4 5
3.8 11.5 6
3.8 11.6 4
3.8 11.7 4
3.8 11.8 6
3.8 11.9 4
3.8 12.0 11
3.8 12.1 10
3.8 12.2 18
3.8 12.3 9
3.8 12.4 10
3.8 12.5 8
3.8 12.6 9
3.8 12.7 8
3.8 12.8 10
3.8 12.9 5
3.8 13.0 1
3.8 13.1 3
3.8 13.2 8
3.8 13.3 5
3.8 13.4 3
3.8 13.5 2
3.8 13.6 2
3.8 13.7 1
3.8 13.8 0
3.8 13.9 0
3.8 14.0 0
3.8 14.1 0
3.8 14.2 0
3.8 14.3 0
3.8 14.4 0
3.8 14.5 0
3.8 14.6 0
3.8 14.7 0
3.8 14.8 0
3.8 14.9 0
3.8 15.0 0
3.8 15.1 0
3.8 15.2 0
3.8 15.3 0
3.8 15.4 0
3.8 15.5 0
3.8 15.6 0
3.8 15.7 0
3.8 15.8 0
3.8 15.9 0
3.8 16.0 0

3.9 7.0 0
3.9 7.1 0
3.9 7.2 0
3.9 7.3 0
3.9 7.4 0
3.9 7.5 0
3.9 7.6 0
3.9 7.7 0
3.9 7.8 0
3.9 7.9 0
3.9 8.0 0
3.9 8.1 0
3.9 8.2 0
3.9 8.3 0
3.9 8.4 0
3.9 8.5 0
3.9 8.6 0
3.9 8.7 0
3.9 8.8 0
3.9 8.9 0
3.9 9.0 0
3.9 9.1 0
3.9 9.2 0
3.9 9.3 0
3.9 9.4 0
3.9 9.5 0
3.9 9.6 0
3.9 9.7 0
3.9 9.8 0
3.9 9.9 0
3.9 10.0 0
3.9 10.1 0
3.9 10.2 0
3.9 10.3 0
3.9 10.4 0
3.9 10.5 0
3.9 10.6 0
3.9 10.7 0
3.9 10.8 0
3.9 10.9 2
3.9 11.0 2
3.9 11.1 2
3.9 11.2 2
3.9 11.3 1
3.9 11.4 0
3.9 11.5 0
3.9 11.6 3
3.9 11.7 4
3.9 11.8 0
3.9 11.9 3
3.9 12.0 3
3.9 12.1 3
3.9 12.2 3
3.9 12.3 2
3.9 12.4 5
3.9 12.5 3
3.9 12.6 1
3.9 12.7 4
3.9 12.8 2
3.9 12.9 0
3.9 13.0 2
3.9 13.1 0
3.9 13.2 3
3.9 13.3 0
3.9 13.4 0
3.9 13.5 0
3.9 13.6 2
3.9 13.7 1
3.9 13.8 1
3.9 13.9 0
3.9 14.0 0
3.9 14.1 0
3.9 14.2 0
3.9 14.3 0
3.9 14.4 0
3.9 14.5 0
3.9 14.6 0
3.9 14.7 0
3.9 14.8 0
3.9 14.9 0
3.9 15.0 0
3.9 15.1 0
3.9 15.2 0
3.9 15.3 0
3.9 15.4 0
3.9 15.5 0
3.9 15.6 0
3.9 15.7 0
3.9 15.8 0
3.9 15.9 0
3.9 16.0 0

